Adaptive Extended Kalman Filter (ROSE-Filter) for Positioning System

This paper illustrates the way for estimating position and orientation of a vehicle with an Extended Kalman Filter (EKF). For this purpose a non-linear model is designed and an adaptive calculation of measurement noise covariance matrix is used, a so called ROSE-Filter (Rapid Ongoing Stochastic covariance Estimation-Filter). Input of the system is the measured position from a two dimensional position system. Estimated is the pose (position and orientation) and the velocity of the vehicle.

==> EKF_ROSE.dat <==
time Pos_x Pos_y GT_x GT_y GT_alpha GT_Kr GT_v ROSE_x ROSE_y ROSE_alpha ROSE_Kr ROSE_v EKF_x EKF_y EKF_alpha EKF_Kr EKF_v
0.1 0.090803709233541 -0.0121011226142964 0 0 0.3 0 0 0.090803709233541 -0.0121011226142964 0 0 0 0.090803709233541 -0.0121011226142964 0 0 0
0.2 -0.0841243039533234 -0.121182449460967 0 0 0.3 0 0 0.0070300942539073 -0.0644088916502446 0 0 -0.0113531486654571 0.00543862241697193 -0.0652281722100925 0 0 -0.0097190578178741
0.3 -0.00188187116203662 -0.0207671066622183 0 0 0.3 0 0 0.00360465349478657 -0.0479706426310323 -4.09599184691684e-05 0 0.00750028695452227 0.00295520942059013 -0.0498631545035321 -2.26020716718026e-05 0 0.00479184220513046
0.4 0.0583109661891529 -0.0223104440547402 0 0 0.3 0 0 0.0181262230707033 -0.0398661442193958 -4.4508804833422e-05 1.45019288986391e-08 0.0148542636804727 0.0168161913925551 -0.041642381826424 -8.43217225977998e-06 6.24067801294186e-09 0.0124979601605263
0.5 0.0527958996284453 0.0286722863529386 0 0 0.3 0 0 0.02574021987682 -0.0144986407460399 -0.0001323400806784 2.33797852091108e-08 0.067035654174317 0.0240706267412232 -0.0192964812928383 -6.65597732685391e-05 1.2519224809281e-08 0.0531762230750845
0.6 0.0897118618284209 0.0444069521481682 0 0 0.3 0 0 0.0384285806369548 0.00959723841589626 -0.00151147180129036 -2.39422085659458e-07 0.103909721797901 0.0353137705524645 0.00324171955748873 -0.000840574839784108 -9.20565595754341e-08 0.087535818264503
0.7 -0.0797599516108347 0.0196644113335288 0 0 0.3 0 0 0.0188331879318385 0.0287254838939312 0.00495419849958425 6.73957227655457e-06 0.138678762186992 0.0180377519213406 0.0197360701913232 0.00279302531524039 2.97710166385008e-06 0.113480288757817
0.8 -0.132330228988085 -0.0690220152547679 0 0 0.3 0 0 -0.00391998207827627 0.00835049581315726 0.0180362363953787 3.84647802908229e-05 0.064665198916155 -0.00213817520240937 0.00231750324417809 0.0104010784302767 1.79218746923991e-05 0.0565095395471385
0.9 -0.0409219311521712 -0.0596823534587789 0 0 0.3 0 0 -0.00919161962603433 -0.0148940948194218 0.0214372563483931 4.90383082744441e-05 -0.00743555266418837 -0.00684093859203419 -0.0147073039301608 0.0124949537715116 2.3591220127934e-05 0.00793498442137953
1 0.0216524592212512 -0.0822847811745983 0 0 0.3 0 0 -0.00506932772894393 -0.0480691995299529 0.0188045393023704 3.94271181627302e-05 -0.0920959339169777 -0.00348866843419197 -0.0405532590263605 0.010802070779755 1.82225139708951e-05 -0.0516035762917733
1.1 0.154477730360731 0.048421042843999 0 0 0.3 0 0 0.0124451719958401 -0.0298695266992735 0.0118988439985521 4.06025943778829e-05 -0.0342288932579458 0.0128422928499923 -0.0206882697502835 0.00497332450960827 9.21902472675239e-06 -0.00490291347190355
1.2 0.0622797331384699 0.083277992882579 0 0 0.3 0 0 0.0175431122109872 0.0119214831382763 0.00928103717584224 3.92408422402198e-05 0.0781098172363645 0.0174494822296137 0.013632847140132 0.00316722363810102 6.28332134296085e-06 0.0671211669967903
1.3 -0.210045074713689 -0.0340022706959239 0 0 0.3 0 0 -0.000123357559339354 0.0230467585310215 0.0182490090133984 4.65269298520269e-05 0.0984392216575672 -0.00369122308278536 0.0143384965070772 0.0139265390313596 3.6491932069543e-05 0.0627065172756262
1.4 0.00208681266763067 0.0426451494984738 0 0 0.3 0 0 -0.00016620866891247 0.0370546625930679 0.018152456173338 4.66060208912786e-05 0.109228290692037 -0.00331144935150796 0.0281248731490833 0.0135808083804231 3.53302833990114e-05 0.0783826400445899
1.5 0.133266363787449 0.0257804060101427 0 0 0.3 0 0 0.00989721064639205 0.0243786655421196 0.00453926009927529 -3.28597325248775e-05 0.0394676490895879 0.00850643385938025 0.0239562871072563 0.00265086502284291 -2.47886295495507e-05 0.0482350035076585
1.6 0.00874768059622806 0.0925063778243756 0 0 0.3 0 0 0.00966048052093465 0.0577816589532052 0.00485042560834064 -2.6204633105905e-05 0.119028292525667 0.00834259672941891 0.0514041373784292 0.00272798005617131 -2.29506845648038e-05 0.0960965789828928
1.7 0.0189038619549952 -0.0158665744001208 0 0 0.3 0 0 0.0108254994681829 0.0302562924863041 0.00233674246502534 -5.77099665747096e-05 0.010478619151333 0.0093793104788972 0.0330819018853847 0.00131199740213879 -3.68188352854144e-05 0.036628721770687
1.8 -0.0684928964668393 -0.1218774238535 0 0 0.3 0 0 0.00496325429772235 -0.026904738651186 0.0132406447717587 3.04555816242652e-05 -0.146610023819562 0.00337532003406229 -0.0147988025926085 0.00991797624661175 3.49851140886115e-05 -0.0704353000571808
1.9 -0.039512340098369 -0.0417861934625469 0 0 0.3 0 0 0.00109440617659682 -0.0364355693490162 0.0166240512327925 3.18243824771326e-05 -0.129878040680859 0.000162327134559903 -0.0262663787682898 0.0134571925172305 5.86021468230898e-05 -0.0786082914553156
2 -0.0345602968015083 0.00292213249745659 0 0 0.3 0 0 -0.00243436877992932 -0.0212522791201388 0.0147349191491807 -2.18364767251422e-05 -0.0493583561195813 -0.00242660001881191 -0.0187804341549018 0.0148489912045601 6.00634644410001e-05 -0.0450530492228504
2.1 0.0786795886230468 -0.0488082800290734 0 0 0.3 0 0 0.00503662331906967 -0.0457905047676777 0.0169500665847092 4.97390155584247e-05 -0.1089309806567 0.00363654600116223 -0.0375355060561088 0.0127493878945708 6.57003890737669e-05 -0.077635793972827
2.2 -0.100081147544691 -0.00573881889775354 0 0 0.3 0 0 -0.0040562026399711 -0.023572880100106 0.00799200981367741 -5.43378338981683e-05 -0.00962872008026719 -0.00384007482879227 -0.0245347324567932 0.012257161739708 3.4448047457895e-05 -0.0306446112150992
2.3 -0.0581529332356036 0.117778566194858 0 0 0.3 0 0 -0.00945197987426455 0.041907475708702 0.00314066062105804 -9.83445837304312e-05 0.182256171811256 -0.00817169055386497 0.0275395968125044 0.0106681422807151 1.058408157725e-05 0.0878358615354586
2.4 0.0762786642121355 0.183847644809291 0 0 0.3 0 0 -0.00264537927461196 0.107600363793208 0.00267969684674809 -2.08317597279672e-05 0.312321366524852 -0.00288962522804205 0.0831474761570937 0.00881524982192312 2.21956055074536e-05 0.184911826131469
2.5 -0.0666533193839872 0.044583423481767 0 0 0.3 0 0 -0.00801535002947935 0.105227495657323 0.0112350636276775 -2.05733838374039e-05 0.220209532627192 -0.00736099397333621 0.0855391879751621 0.0142041845510941 4.27665148448535e-05 0.152410826638519
2.6 0.0333333326800323 -0.0390486833314289 0 0 0.3 0 0 -0.00283211370250374 0.0577794881590901 -0.0131837790791957 -0.000311180345581089 0.0220840869853219 -0.00399787070263062 0.0485047937699907 0.00662120457425616 -2.71389991898264e-05 0.0404082593938262
2.7 0.068858643340476 -0.014072693764136 0 0 0.3 0 0 0.0054030802836538 0.0219680860492648 -0.0405266511067314 -0.000620073360217023 -0.0867008387049722 0.00154713899837495 0.0241986181125805 -0.00481775443898682 -0.000142432558904609 -0.0215542121013787
2.8 -0.0656029973393523 0.0194104145064792 0 0 0.3 0 0 -0.00201248417531019 0.0204228753539962 -0.0231692351919365 -0.000526121958846929 -0.0643318520091307 -0.00322744751042276 0.0253714906420493 0.0038711889387248 -6.44242552771972e-05 -0.0130209796336381
2.9 -0.0607676839583567 -0.0502433842286799 0 0 0.3 0 0 -0.00866049359943028 -0.011765459201677 -0.0101806572970405 -0.000491801046602539 -0.131783525763841 -0.0070900812619994 0.00134032975066485 0.0105656206420498 -8.02667608476596e-06 -0.0599673446857051
3 -0.0104774416593089 -0.00139628102953907 0 0 0.3 0 0 -0.00884553575502961 -0.0137540218726632 -0.0109780300505464 -0.000514204517840862 -0.100999592145925 -0.00726761966722562 -0.00327841178829218 0.0108276947356242 -6.97830440200732e-06 -0.0569650569529261
3.1 -0.0515944837273057 -0.106857600235646 0 0 0.3 0 0 -0.0138669128607632 -0.0594404304526559 -0.00868812255571606 -0.00062250895812584 -0.198067856731849 -0.00993375602118262 -0.0408657682866395 0.0138776387292101 1.67009542509388e-06 -0.123556278453427
3.2 0.0247111543130631 0.100830243091288 0 0 0.3 0 0 -0.010548949388907 -0.00914071115602784 -0.010599833132323 -0.000559466030450652 -0.00123267023423942 -0.00794206360043715 -0.000775264218195487 0.0122573186095397 5.08909705871999e-06 -0.0131504213529637
3.3 0.021008278905708 -0.0696167104505425 0 0 0.3 0 0 -0.00685478163372762 -0.0381839607933471 -0.00326122955791242 -0.000383579141994308 -0.0841015629168758 -0.00581143312961906 -0.0279650221619536 0.0130898842724712 3.43662998155054e-05 -0.0687533476449833
3.4 0.0634388592019874 -0.0205304982966695 0 0 0.3 0 0 0.00188411040239911 -0.0419420477037137 0.0155570985411276 -4.34741683660553e-05 -0.0754917698685992 -0.00122694221043516 -0.034335256798727 0.0157352815620974 9.95330406520644e-05 -0.0693914676397198
3.5 0.109211786091398 0.023074597571229 0 0 0.3 0 0 0.0159903531157871 -0.027484274186602 0.0513573665153352 0.000412153606828428 -0.0226345826548168 0.00593235306386624 -0.0257829003858427 0.0228297686572852 0.000208841789276707 -0.0392904689964493
3.6 -0.098543015410961 -0.0391212180054591 0 0 0.3 0 0 0.00491288015093922 -0.02086628005708 0.0236092171615903 0.000126831500008289 0.0104893679371389 -0.00089851057353147 -0.0259947689204387 0.0143841510649287 0.000110310356195413 -0.0286287038933768
3.7 0.100188919304468 0.0875113380967295 0 0 0.3 0 0 0.0130078179477241 0.0176856246647614 0.0448268049558881 0.000375564046589487 0.110364208194436 0.00532371360243206 0.00560224698329481 0.0231793773903828 0.000201112242918272 0.041901341046605
3.8 -0.0433750878938 0.0165528604640485 0 0 0.3 0 0 0.00725948288671005 0.0311727605125203 0.0402712749772872 0.000203948045920416 0.121852041142886 0.00198592004832668 0.0155111678980501 0.0202069857027146 0.000160019117829256 0.0553419879729469
3.9 -0.0292110215779854 -0.0998946282584065 0 0 0.3 0 0 0.0052668388451726 -0.0150242814833041 0.0333246766174913 7.86059699971087e-05 -0.0468390892325467 0.000532098596609071 -0.0197029155302969 0.0182774259102307 0.000128117867394387 -0.030328935071082
4 -0.115209061921668 0.135692794386559 0 0 0.3 0 0 -0.00776091743783417 0.048756357378827 0.0347790876303115 -0.000256411511996278 0.16348483809411 -0.00789651399772989 0.0414132336849999 0.0141066278551701 4.49720915011403e-05 0.108848143777625
4.1 0.017624378860127 0.0456537536493077 0 0 0.3 0 0 -0.00561464624350347 0.0549770898100116 0.0300647230882996 -0.000200424786246424 0.132877301156752 -0.00634783804820123 0.0481763652009002 0.0136691819511057 6.29708615130577e-05 0.0994733013928562
4.2 -0.0680965504188304 0.0892744229473259 0 0 0.3 0 0 -0.0132099716866111 0.0824757679902779 0.0495187178134431 -0.000238810259782017 0.176638568351989 -0.0106806272432324 0.0733823697047112 0.0180035496837939 4.32634529826134e-05 0.133303790493813
4.3 -0.0184861916998012 -0.0630177029451105 0 0 0.3 0 0 -0.0132751028067545 0.0326798862598696 0.0530085169109524 -0.000278643484002116 -0.00892723789055561 -0.0105859425348178 0.0341503887702125 0.0167728683602226 2.5355394095722e-05 0.0219040603305382
4.4 -0.110860921214686 -0.0394291115749937 0 0 0.3 0 0 -0.0246510668887014 0.00587616744750877 0.0968956768398138 -4.67228671475933e-05 -0.0729500117804713 -0.0169785447136948 0.0163024916824572 0.0291160946197612 7.66839462003447e-05 -0.0182773480704968
4.5 -0.000597254162527449 0.0833726181068327 0 0 0.3 0 0 -0.0232676509819446 0.033041393357485 0.0886021028635028 -4.81485595106096e-05 0.0195263795377537 -0.0162564183250922 0.0377775619801081 0.0273974403504218 7.30083028083405e-05 0.0307839591752401
4.6 -0.0370655914251601 -0.104373813000395 0 0 0.3 0 0 -0.021567983471128 -0.0224152073336062 0.0966414821012825 -2.73759564442319e-05 -0.136538828440555 -0.0167624414342637 -0.00919081777219258 0.0300119678774171 8.16027210686548e-05 -0.0749396043899968
4.7 0.0418461343765324 -0.0240823233503564 0 0 0.3 0 0 -0.0126437472993679 -0.0381859901540872 0.0917526619898766 0.000248521875211076 -0.148146983873235 -0.0126413075288251 -0.0234335833495428 0.0260524642978197 9.42459265985002e-05 -0.0909126184954206
4.8 0.00151734788451676 0.0585199139542385 0 0 0.3 0 0 -0.01270335003676 -0.00633644535906203 0.0894872927859762 0.000340286356839553 -0.0216927152707534 -0.0121931400598359 -0.00125183472624867 0.0246704016284726 9.48214126518915e-05 -0.0248839209295647
4.9 -0.00492910404999142 0.0285711059114686 0 0 0.3 0 0 -0.0125420745164865 0.00740287035037055 0.0901697605143049 0.000406968394309079 0.0211967553632656 -0.0119136813265743 0.00719244145046529 0.0243108284198193 9.88938550197687e-05 -0.00185876836385528
5 -0.0148009122039737 0.0712823164425363 0 0 0.3 0 0 -0.0148487477281797 0.0381755529740477 0.0899331134110384 0.000430299776096305 0.100592852422522 -0.0125930715002238 0.029978397249837 0.0238084106639116 9.30922601018338e-05 0.047007251933047
5.1 -0.026556639183399 -0.203280883588414 0 0 0.3 0 0 -0.0108079227302105 -0.0374602433351098 0.0882466014755293 0.000281495916868407 -0.138690278054366 -0.011786147155207 -0.0486087803533897 0.0247103121762814 8.19858943157615e-05 -0.12954987747057
5.2 -0.0043702300959368 -0.0209624873499505 0 0 0.3 0 0 -0.00958937733498488 -0.0402992116079254 0.0893336105461668 0.000333684865593975 -0.109201428646503 -0.0113164578313622 -0.0476879088533373 0.0247089668350764 8.96685936715086e-05 -0.100260794628418
5.3 0.129850428212215 0.123604218416058 0 0 0.3 0 0 0.00544839456188857 -0.0146833992223006 0.136261976831431 0.00121625575301807 -0.0235292032797605 -0.00310971879112438 -0.00351809851060839 0.0377701584499292 0.000292787610817176 0.011363148600688
5.4 -0.0304501722714864 0.120399351131393 0 0 0.3 0 0 -0.00301200378099942 0.0439824234498226 0.127436777029128 0.00113856663231466 0.140431966423413 -0.00601210480784292 0.0430744029303434 0.034917788545151 0.000257262492911395 0.108709474586221
5.5 0.0705976091173489 0.0640263769646045 0 0 0.3 0 0 0.00490011861646521 0.047777870247349 0.129897470624513 0.00157788779065774 0.10432904269834 -0.00146740807688001 0.0518917403004281 0.0363678256560777 0.00036688838878704 0.102194274711191
5.6 0.00782096432090552 -0.0269423139178333 0 0 0.3 0 0 0.00735188540711781 0.0227793932997018 0.125298626124483 0.00154003034732079 0.0122356622046595 -0.000339775232215046 0.0298666039486612 0.0348302574615761 0.000369618853191112 0.0333976683663902
5.7 -0.0256306232824069 0.0303927887505023 0 0 0.3 0 0 0.00214192868681116 0.0332573283441064 0.131084219950772 0.00141814117222705 0.0411344163630597 -0.00208598173494673 0.0340730931469018 0.0363947274500719 0.000349543812785442 0.0359610333776567
5.8 0.0385377729663513 0.027185600289265 0 0 0.3 0 0 0.00763206528122671 0.0256187381783947 0.122393964997456 0.00150572783030336 0.00459824262318109 0.000595092865567868 0.0309287970045318 0.0330146485964481 0.000367648917189941 0.0204778115581313
5.9 0.0396582761165408 -0.0643542740694276 0 0 0.3 0 0 0.0160006813196681 -0.0184307415430988 0.117035116203432 0.00152550642388739 -0.118702612251155 0.00413916605546736 -0.0043585301021992 0.0291296754196768 0.000368509071938798 -0.0599686709204281
6 -0.0818100708125252 -0.036807040161235 0 0 0.3 0 0 0.00374318496916632 -0.0179931433896486 0.108067390921121 0.000984930121115709 -0.0711543586293059 -0.00106378142542649 -0.0133384174864122 0.0328754263295163 0.000296876068898889 -0.0640466671740866
6.1 -0.0567696625185058 0.0501491954640982 0 0 0.3 0 0 -0.00736093341672244 0.0160849789849944 0.0908342778856072 0.000650221416341736 0.049687544487458 -0.00519769691778611 0.00912188811956897 0.0322413325023293 0.000226087305620237 -0.0012253225881404
6.2 -0.0578700329978807 0.0408533093063752 0 0 0.3 0 0 -0.016318588574951 0.0375657813680796 0.0860874212486011 0.000388492918250418 0.101697242892428 -0.00894265359408501 0.0241638651656748 0.0319386775295041 0.000165120692864913 0.0323826803875691
6.3 0.120082074266171 -0.0624929997706594 0 0 0.3 0 0 -0.00130513795597684 -0.0023950274775222 0.0685549876042979 0.000650215172201482 -0.0469223700069538 0.000255012113146019 -0.0139381700958467 0.0295470719668853 0.000282049173593855 -0.0588389995819678
6.4 0.0411315533114317 -0.00360793370703217 0 0 0.3 0 0 0.00354724633963763 -0.00653230575083677 0.0672132447621328 0.000799267340636067 -0.0483726582774522 0.00292311355429297 -0.0170800309826939 0.0303299069206058 0.000331799704705935 -0.054043279993805
6.5 -0.0235557190254334 0.0667895713053488 0 0 0.3 0 0 -0.000803175481480742 0.0239704005985896 0.0662955001334906 0.000735810603104269 0.0505621893304847 0.000495208853425166 0.0110601962365876 0.0282556971315876 0.000296652929094041 0.017925694210016
6.6 0.000989435233337862 -0.0058179057297018 0 0 0.3 0 0 -2.56289926508163e-05 0.0127977670275243 0.0662781148777721 0.000734418085227498 0.00538658202040937 0.000651956590143503 0.00620573364068194 0.0283060347623861 0.000296783777676668 0.00378537863466267
6.7 0.0704644701126584 -0.0112426360879247 0 0 0.3 0 0 0.0091012156322406 0.00220216454015591 0.0626664450549554 0.0009311848896029 -0.0276539295027194 0.00534117344263534 -0.0048129562171142 0.0306780391393432 0.000375079377435322 -0.022152545488816
6.8 -0.0566300831559053 0.0322837875142475 0 0 0.3 0 0 0.000993587171647886 0.0138043976498494 0.0617310493157267 0.000749197931671795 0.0140931752442387 0.00101313459583908 0.0114071337281773 0.0277504052836387 0.000307893207926496 0.0185794698850795
6.9 0.102921823402198 0.0163845511917911 0 0 0.3 0 0 0.0117071865443565 0.0181933260161822 0.0601522649224909 0.00096885336864158 0.0223681768373788 0.00755421104605263 0.00695807500476137 0.0308960856044064 0.000411358583143267 0.00265142512458708
7 -0.0268947062610847 -0.155227596322699 0 0 0.3 0 0 0.0125850751373785 -0.0517447546813181 0.0626806771878784 0.000939616642666652 -0.190891778069088 0.00675494205620874 -0.0477758724397344 0.0294101026099808 0.000371097896837789 -0.113365310464129
7.1 0.137667893169946 0.118899784257914 0 0 0.3 0 0 0.0214839400170961 -0.0158112435532117 0.096993363073561 0.00138403038209403 -0.0302088547581278 0.0141549768114035 -0.00557151929442999 0.0427229251279847 0.00052356490752824 -0.00291843033072024
7.2 0.0735482206719473 0.079269640147107 0 0 0.3 0 0 0.0250239428726246 0.0153264703348573 0.115248585899943 0.00157093098138658 0.0653146651510892 0.0172753529927961 0.0199011003819706 0.0487469408068746 0.000588895341068654 0.0501885948806368
7.3 -0.0563068810569429 0.0170008370273261 0 0 0.3 0 0 0.0158744961589393 0.031955615518209 0.102988048800306 0.00128273630031072 0.0975599074819123 0.0122881663200817 0.0276284370439952 0.0444675244150867 0.000505608952087016 0.058197953502599
7.4 -1.57671960084612e-05 0.083008337281353 0 0 0.3 0 0 0.0117257196018483 0.0629686310785189 0.105404615769393 0.00123662961961438 0.157525036097177 0.0106566097453982 0.0518925226573604 0.0448027562130017 0.00049407169795736 0.0978054419346629
7.5 -0.0234059101217651 0.0498344727462353 0 0 0.3 0 0 0.00680373675967873 0.0704034344001807 0.116521290458614 0.00114616856936329 0.137472315228705 0.0081371231346993 0.0600642883386222 0.0468178799506379 0.000465673649926569 0.0954390451168321
7.6 0.018591990515661 0.112917346808823 0 0 0.3 0 0 0.0060207373654329 0.0955734435091271 0.108973002109307 0.00113714098160261 0.168750322252785 0.00786478915706477 0.0840628133334418 0.0459464644737283 0.000471760709538138 0.125874032064056
7.7 0.0518451480873309 0.0682612651749899 0 0 0.3 0 0 0.0135040495123349 0.0854272226237665 0.0669250348878838 0.000576077359238449 0.0849870498584561 0.0108731908643839 0.083184455132565 0.0358801699192697 0.000411034932535008 0.0958858493548412
7.8 0.0607739786003329 -0.00888115116761305 0 0 0.3 0 0 0.0238944744397557 0.0423857712001988 0.0266534044687885 -0.000232975843404785 -0.0717453660995454 0.015631417463287 0.0530765637583621 0.0212675347705816 0.00024969678681176 0.0100039303153815
7.9 0.0891997067930169 0.114647031040501 0 0 0.3 0 0 0.0327756538969964 0.0641709848614361 -0.0275826385696509 -0.000814887471037667 0.0073665702007331 0.0203667763593228 0.0700498485313024 0.00206057246674627 5.29808034503177e-05 0.0421426742470377
8 -0.0383300348678335 0.06400548777104 0 0 0.3 0 0 0.0234379752136374 0.0711879221194662 0.0121945311640708 -0.000375870958917494 0.0292026938924705 0.0160972953030577 0.0747574774571236 0.018093459633939 0.000254888743546776 0.0443339288573027
8.1 -0.0556934587455951 -0.0741344865443038 0 0 0.3 0 0 0.0144109701047046 0.0169739282754775 0.0607984181057595 0.000284383757808593 -0.135331743372499 0.0117714115422882 0.0298785578142113 0.0395981279819555 0.000547949562634602 -0.059034684731932
8.2 -0.0299433321822518 0.0516312355118168 0 0 0.3 0 0 0.00849975186600151 0.0319596222236906 0.0672171584892627 -7.58295405484602e-05 -0.0475061989634234 0.00881678979068071 0.0367168677128321 0.0483341236828134 0.000641886818912322 -0.0309278634171638
8.3 0.106853317777617 0.000424766852995633 0 0 0.3 0 0 0.0195829882504342 0.00345555501388113 0.0626455748217636 0.000601174389847492 -0.125337336935139 0.0160538469088731 0.0147901163096805 0.0313815918138618 0.000504966613960815 -0.0738199402007222
8.4 -0.0347691284819662 0.0406459531497093 0 0 0.3 0 0 0.0135867799404349 0.0197015983096772 0.0503913362539823 -8.71303715368082e-05 -0.0361287953161531 0.0125654726487854 0.0229071723346519 0.0362532315945 0.000482533819416728 -0.0394608586604893
8.5 -0.0263728581542217 -0.00425271271678196 0 0 0.3 0 0 0.00930288128661473 0.00996454665748214 0.0407134641399755 -0.000599001299842245 -0.050835714831833 0.010355025359546 0.01362223255052 0.0395235062184646 0.000456873123403858 -0.0497101405894368
8.6 0.0260787633570534 0.0714839564087841 0 0 0.3 0 0 0.0102733826623494 0.0357487801838072 0.0467588146510051 -0.000343879700042407 0.0405659096330877 0.0109169793988258 0.0297353013155783 0.0380033640067746 0.000464547560380732 -0.00535171957389444
8.7 0.0385530831710852 -0.0557865635232567 0 0 0.3 0 0 0.0153574701899248 -0.00704536612078626 0.0482736103163128 -0.000157197672503892 -0.104254109404655 0.0136611547736763 -0.00293494735752445 0.038242487789128 0.000516074775420542 -0.0744513453932847
8.8 0.0987499401327727 0.0127317362838028 0 0 0.3 0 0 0.0269395813150132 -0.010631041041162 0.0862376883199717 0.000938568579685605 -0.0902316237747397 0.0192627618913513 -0.00858480356195044 0.0411311361797069 0.000709622113355189 -0.0730312248508485
8.9 0.0535224180716039 -0.0289911204639469 0 0 0.3 0 0 0.0319284807204092 -0.0270169283422106 0.102462703681012 0.00124023979390887 -0.115547907010991 0.0219763823149204 -0.0230839870255797 0.0444109045743511 0.00080380462991368 -0.0893050440918207
9 -0.0225568367373377 -0.109823534682258 0 0 0.3 0 0 0.0268602060726577 -0.0665846862243254 0.0581102869017281 0.000729403422172409 -0.196527153486942 0.0202271255977195 -0.0561064072408868 0.0378039715131647 0.000667246759911808 -0.139269033103404
9.1 -0.0113192892394396 0.156637192991452 0 0 0.3 0 0 0.017227038837465 -0.000924061205281768 0.0223437216545459 0.00105249151151769 0.075297743119727 0.0156430536740927 0.0124776864942908 0.0275511303050991 0.000614825230958526 0.0371043692709491
9.2 0.0254812373373187 0.162535981175845 0 0 0.3 0 0 0.0160556581434491 0.0684859722078587 0.0388442749710305 0.00115908810406177 0.259982251653396 0.0146419235465333 0.0671754780585712 0.0305750987377814 0.000666294036937302 0.145270444986418
9.3 0.0298539969497523 0.0012242493048991 0 0 0.3 0 0 0.0182721479902513 0.0568706000312171 0.0307039200463969 0.00155396156346939 0.151291330741123 0.01606759695275 0.0520789128855104 0.0298333388809936 0.00071216383383908 0.0819037750402745
9.4 -0.0399792459665743 0.0491891937131078 0 0 0.3 0 0 0.00923270056831242 0.0670349900898007 0.0517932367522421 0.000163515250815788 0.140938152186833 0.0122921774985716 0.0604860114998561 0.0296081824738585 0.000536699945103294 0.0837258121264084
9.5 -0.0116814377448108 -0.0910413215715077 0 0 0.3 0 0 0.00703866945880503 0.0120678903468317 0.0619403758849126 -0.000325351262664074 -0.0444556193970561 0.0120719186618627 0.014046789735172 0.027118577970513 0.000440072644687637 -0.0322306742226993
9.6 0.0307401489564691 0.144321066938178 0 0 0.3 0 0 0.00868605333380787 0.0575052626698024 0.0516974451677249 0.000109020544155423 0.0871209748262707 0.0121272041763663 0.0566942715029365 0.0282723916795377 0.000513461065226195 0.0648400861943121
9.7 0.0144561408441437 -0.00906497821558525 0 0 0.3 0 0 0.0106267895036684 0.0343195142672587 0.0473601315706998 0.000103704534865588 0.00268893058657252 0.0127661744700202 0.0374289954902846 0.0271048124340607 0.000500775648639671 0.0100560613166289
9.8 0.0537545130051736 -0.178382757577689 0 0 0.3 0 0 0.0202524228494304 -0.0491252710856827 0.0286359208529296 0.000261428937317833 -0.219278342584251 0.0173315567801747 -0.0412761019670972 0.0219370336688883 0.000520895799221241 -0.160313525708071
9.9 -0.0210060775922123 -0.141629425743478 0 0 0.3 0 0 0.0147782647505527 -0.0969776607658325 0.0227579758500329 -0.0010147150561657 -0.282300343064665 0.0158587394493887 -0.0843732237382018 0.0208013924546789 0.00038303193740985 -0.216945681718057
10 -0.185816033013301 0.0503040234637967 0 0 0.3 0 0 -0.00900826652760567 -0.0867046835955389 -0.126400870997057 -0.00487115955163558 -0.176865131908192 0.000675305709559433 -0.036393766135925 -0.0337538358778225 -0.000532600673036768 -0.064324127093889
10.1 0.000791100020343112 0.00729363369527562 0 0 0.3 0 0.2 -0.00858071744931393 -0.0588206947108619 -0.115630193628838 -0.00469533149862285 -0.0613634444784421 0.000278681404856184 -0.0251142337401914 -0.0348923585049032 -0.000528594540544395 -0.0267653928431444
10.2 -0.0194331148843317 0.0548586578721828 -0.00591040413322679 0.0191067297825121 0.3 0 0.4 -0.00894182538968524 -0.0161744157987328 -0.129459117745849 -0.00474795884576006 0.0596118094425262 -0.00123115827750882 0.00265223443530772 -0.041896977630736 -0.000576950254994839 0.0378994795450668
10.3 0.00656553929174781 0.124090881581897 -0.0177312123996804 0.0573201893475364 0.3 0 0.6 -0.00319705688804385 0.0478549102601176 -0.128316097268357 -0.0047046343521054 0.206781242144367 -0.000103099561411359 0.0477025987918208 -0.0405146617010434 -0.000553184406965178 0.125290985011007
10.4 -0.010743955445569 0.104027724504943 -0.0354624247993608 0.114640378695073 0.3 0 0.8 -0.000833443706174948 0.0825406179618411 -0.133412547879113 -0.00501165328102152 0.240891057281335 -6.76704789837697e-06 0.0763691613285519 -0.0409364735197222 -0.000616986871529369 0.159507714353863
10.5 -0.00195253077985653 0.240806126080074 -0.0591040413322679 0.191067297825121 0.3 0 1 0.00655892229514313 0.163250432435575 -0.138442410334789 -0.00549624166604203 0.385014009038656 0.00173347563272552 0.145210056647607 -0.0358528205193916 -0.000676384678115789 0.271442209686379
10.6 -0.0820859474997447 0.318003478821477 -0.0886560619984019 0.286600946737682 0.3 0 1.2 -0.00098979212076597 0.23878722338536 -0.0386486645111517 -0.00783053052610585 0.467817011734174 -0.00212758770991176 0.228465928355938 -0.00231560699790164 -0.000943112344816179 0.39030332541358
10.7 -0.0443605836451394 0.438320153838403 -0.124118486797763 0.401241325432755 0.3 0 1.4 -0.00725539785469894 0.347459545381376 0.0446575959636848 -0.00706850121925408 0.626376721998912 -0.00582422432855353 0.330434354247238 0.0368724736465456 -0.000488042396624105 0.523782968452011
10.8 -0.211058819509061 0.547718712776289 -0.16549131573035 0.534988433910339 0.3 0 1.6 -0.0735605921721763 0.45753293644257 0.395347713599606 0.0142432037308828 0.748554093563524 -0.0418048741040889 0.451166844313779 0.238163367972658 0.00572724269034678 0.673270758909941
10.9 -0.190013468360108 0.824576972759837 -0.212774548796164 0.687842272170436 0.3 0 1.8 -0.136889888030469 0.637924158935854 0.492759426132815 0.0173046849124451 1.06464356178829 -0.0951366123051414 0.631364419983714 0.387709992784563 0.0138795871828936 0.931148328740096
11 -0.232057068311942 0.969387722121668 -0.265968185995206 0.859802840213045 0.3 0 2 -0.206919039605843 0.825871246067305 0.48058603141049 0.000739971767378157 1.32503142126914 -0.168513927261977 0.809219214618041 0.477929856550614 0.021414237765453 1.14775059029434
11.1 -0.439768169190657 1.0232690801954 -0.325072227327474 1.05087013803817 0.3 0 2 -0.349279979491704 0.980086692677813 0.65691175989578 0.0776473014800106 1.49805861248524 -0.308174977848409 0.951911968750927 0.679732772138633 0.05317265991752 1.30239975557201
11.2 -0.401119761051823 1.29797634961199 -0.384176268659741 1.24193743586329 0.3 0 2 -0.420677225882883 1.1853730490168 0.526833839102941 -0.0285607690688867 1.67370491979226 -0.394217681940687 1.14237369911274 0.626721053117146 0.0321893904678691 1.48442117437951
11.3 -0.450478814522416 1.40359221693103 -0.443280309992009 1.43300473368841 0.3 0 2 -0.474238722988795 1.3656606238965 0.414986797002966 -0.121320660507588 1.71421416261392 -0.467488061835093 1.31557756321123 0.564396843616996 0.00288948931170593 1.57072149641068
11.4 -0.413794208426044 1.71472874999957 -0.502384351324277 1.62407203151353 0.3 0 2 -0.476131802254641 1.60852433630861 0.150390497510206 -0.344220541223642 1.83284021457573 -0.491267038380558 1.55092029481924 0.383213453846508 -0.0987823839567331 1.69445137312592
11.5 -0.611692750510293 1.8635143302569 -0.561488392656545 1.81513932933865 0.3 0 2 -0.561300817174111 1.81986899042877 0.201843483338565 -0.222948896969165 1.9624810611885 -0.577834574477342 1.76400502355195 0.363174751469183 -0.0921781597475089 1.82780641393698
11.6 -0.613899045506581 2.04003370870126 -0.620592433988813 2.00620662716377 0.3 0 2 -0.608022302376483 2.02464006605096 0.167635117542061 -0.210604248583413 2.0012357332596 -0.628444440907295 1.97442723968072 0.294573868322557 -0.12540350174842 1.89180785671575
11.7 -0.755520613373895 2.16147773573039 -0.679696475321081 2.19727392498889 0.3 0 2 -0.709116430497694 2.19156916591965 0.288694588534319 -0.0830203082527399 1.96332660232848 -0.717450150362897 2.15494629769742 0.332606941519932 -0.0765443169841047 1.92015575632318
11.8 -0.782032928761129 2.31765729098404 -0.738800516653349 2.38834122281402 0.3 0 2 -0.775496747844971 2.34988896889274 0.308169343088419 -0.0610154722676811 1.88987846501144 -0.781287097283751 2.32952788941115 0.323708251548867 -0.073298428841933 1.90707004869464
11.9 -0.730209297593714 2.60585630475827 -0.797904557985617 2.57940852063914 0.3 0 2 -0.779842061478866 2.56470345043621 0.176708866241276 -0.141562686586778 1.93858661018273 -0.786694561694413 2.54958669323414 0.193911969613546 -0.150703816179801 1.94367696785377
12 -0.776400182546891 2.77938086372938 -0.857008599317885 2.77047581846426 0.3 0 2 -0.793936954489189 2.76686332594528 0.107438244647749 -0.167839129951188 1.95466565795673 -0.800673793901624 2.75597083608391 0.11842741036267 -0.179641835603962 1.96050520182159
12.1 -0.782714215836933 2.93188964364103 -0.916112640650152 2.96154311628938 0.3 0 2 -0.797162924751676 2.94716371779033 0.0471877697666735 -0.186222416902521 1.90292148053926 -0.803949178517582 2.94516209436404 0.0526622979543806 -0.199446658504128 1.93856065100898
12.2 -0.937364432712704 3.27821183400683 -0.97521668198242 3.1526104141145 0.3 0 2 -0.86596933714887 3.1915633686146 0.104599583140784 -0.126245846659948 2.09225596153964 -0.873177249288129 3.18500926627616 0.0949761872729653 -0.146369918209665 2.05953336760368
12.3 -1.17082539985785 3.48712901276333 -1.03432072331469 3.34367771193962 0.3 0 2 -0.995752177885178 3.42678815721098 0.255270777239895 -0.0260935481601403 2.21862598285588 -1.02364580964537 3.4188987510382 0.254610390898234 -0.0389177820164761 2.16581062974981
12.4 -1.04421756170288 3.43763974871443 -1.09342476464696 3.53474500976474 0.3 0 2 -1.06494377046819 3.56682933037758 0.292739901123256 -0.00753150441391531 2.011990799328 -1.0623931804728 3.56125807063595 0.239513270954104 -0.0475658283859247 2.01622643149255
12.5 -1.05679921139868 3.75613496914274 -1.15252880597922 3.72581230758987 0.3 0 2 -1.09346865563231 3.76065775771641 0.246464400771888 -0.0300892872233718 1.99805579141343 -1.08659318688928 3.75766443796797 0.198064114162062 -0.0632552015514909 2.00546634695676
12.6 -1.23090645720126 3.93329179735503 -1.21163284731149 3.91687960541499 0.3 0 2 -1.18341199543149 3.94245885114489 0.305336066988782 0.0016673613063226 1.98823996522642 -1.17096742960125 3.94552249258589 0.245836937312822 -0.0349845579316136 2.00986025427014
12.7 -1.1913942270314 4.04010173915538 -1.27073688864376 4.10794690324011 0.3 0 2 -1.22210788324623 4.09186653038627 0.293256120157333 -0.00447839232862966 1.8720610041244 -1.20765641051997 4.10470074379419 0.232076427252191 -0.0395660069868721 1.92821278546419
12.8 -1.29236216535354 4.22358487450967 -1.32984092997603 4.29901420106523 0.3 0 2 -1.28478089068675 4.24859720061068 0.315278564612023 0.00653008626176702 1.81878869460897 -1.26800495167795 4.26756037393402 0.250412164220117 -0.0287896413920071 1.88552333989794
12.9 -1.2317975819509 4.53524521528784 -1.3889449713083 4.49008149889035 0.3 0 2 -1.29545002025816 4.46791522429712 0.226736260719818 -0.0366166517665986 1.91186902354114 -1.28261821019551 4.48064064138124 0.197918909615011 -0.0486212328674986 1.92969994915888
13 -1.44631706632683 4.68209930910829 -1.44804901264056 4.68114879671547 0.3 0 2 -1.38361521114633 4.66677076484977 0.280345015447901 -0.00790761664307065 1.97078600275912 -1.36964178941779 4.67446627931504 0.24732536207451 -0.0228946836269822 1.96754585972113
13.1 -1.523232180771 4.92280366212325 -1.50715305397283 4.87221609454059 0.3 0 2 -1.47475644236364 4.88604283844247 0.318698224808255 0.0108167022147341 2.07315797129028 -1.45913012843291 4.88607607922359 0.287692553908016 -0.00305624309938781 2.03568752962869
13.2 -1.50227214774967 5.12827113145464 -1.5662570953051 5.06328339236571 0.3 0 2 -1.52197009333326 5.10506001383457 0.285004145098676 -0.00596659109379337 2.11961028266131 -1.51156119058199 5.0980306698944 0.276305252451447 -0.00727093672550451 2.06700905163649
13.3 -1.50345160317686 5.16708849719596 -1.62536113663737 5.25435069019084 0.3 0 2 -1.55091705830154 5.25030251101006 0.266740912209576 -0.0135641030088521 1.94014440321204 -1.54169430400809 5.2503473452764 0.256055130816973 -0.0160598999350906 1.9531989986121
13.4 -1.70411170277954 5.45346466118435 -1.68446517796963 5.44541798801596 0.3 0 2 -1.64722710300891 5.44154007124198 0.327265572652778 0.015966884821823 1.9811997266647 -1.63497738243716 5.4448632962021 0.30326322922395 0.00525511591196498 1.99379327958373
13.5 -1.83223251906705 5.68403265123458 -1.7435692193019 5.63648528584108 0.3 0 2 -1.76309064129459 5.65060043204188 0.395353567116014 0.0461657486572155 2.0749901327681 -1.74801686428597 5.65333184376614 0.362186119988179 0.0298366771576821 2.06868658078293
13.6 -1.82933536666867 5.76663963707626 -1.80267326063417 5.8275525836662 0.3 0 2 -1.8394156780536 5.80741623212561 0.419166622181416 0.0536773963453811 1.98035979694137 -1.82371020507668 5.81815481115013 0.379856307250124 0.034372063254981 2.01188868590436
13.7 -1.7540084748931 5.96592586696861 -1.86177730196644 6.01861988149132 0.3 0 2 -1.85144073456086 5.98256908576816 0.334312801682684 0.00919757473484543 1.90719258536637 -1.84230451835936 5.99019052043866 0.326943199988361 0.00941368016147773 1.93581983094198
13.8 -2.08491852057551 6.24101836506097 -1.92088134329871 6.20968717931644 0.3 0 2 -1.97632724910732 6.19144599107608 0.408312414461396 0.042131322192933 2.03202718923135 -1.9741573641775 6.19898240167087 0.400940108903046 0.039659220238948 2.04447801332099
13.9 -1.93876660201195 6.36200780246876 -1.97998538463097 6.40075447714156 0.3 0 2 -2.01017970387065 6.3756745911547 0.352128536421129 0.0122666091839909 1.98945561193816 -2.00941863920831 6.37744265538115 0.361352362119464 0.019849653557523 1.98609060155938
14 -2.10991716656143 6.69606197145235 -2.03908942596324 6.59182177496668 0.3 0 2 -2.08608579963697 6.62240089217819 0.325532652502666 -0.00340815064381526 2.1596230008242 -2.09264037291203 6.61082835184282 0.363155587450918 0.01905916920741 2.09332323558278
14.1 -2.23358798532499 6.68493917239432 -2.09819346729551 6.78288907279181 0.3 0 2 -2.19046065874875 6.76976641821599 0.409937659446983 0.0375723269189165 2.02351360315873 -2.19176113068785 6.76344138203275 0.411063571637479 0.0371511106191915 2.02825259600268
14.2 -2.33182566624159 6.9855735230532 -2.15729750862778 6.97395637061693 0.3 0 2 -2.29818223174328 6.96803560067321 0.445976493129202 0.0500838709948138 2.0769545176952 -2.29603118289714 6.96260225053391 0.439971757715733 0.0459845179681872 2.07591450638138
14.3 -2.25549377225136 7.17672180201869 -2.21640154996005 7.16502366844205 0.3 0 2 -2.33103677538907 7.1671250633683 0.372624684371136 0.0114629855924333 2.05915941451084 -2.33451857152162 7.15929693701671 0.389863592107337 0.0214095187052765 2.0457930461074
14.4 -2.29230712025023 7.36002473209696 -2.27550559129231 7.35609096626717 0.3 0 2 -2.35626386327339 7.36133678671954 0.306962280266033 -0.0196309704271247 2.02388100407166 -2.36567040318317 7.35212674600214 0.340459177415664 -0.000765835062896365 2.00875321516967
14.5 -2.39370914219466 7.63157450949643 -2.33460963262458 7.54715826409229 0.3 0 2 -2.40528091378338 7.59168396952512 0.264709257824676 -0.0379718061026609 2.11522781302585 -2.41843642063928 7.57336853956519 0.311918658277628 -0.0123939622225583 2.05957447018227
14.6 -2.40788087623749 7.78590899755606 -2.39371367395685 7.73822556191741 0.3 0 2 -2.436116363975 7.7919335822208 0.225393342403284 -0.0522976853364167 2.08795488617377 -2.45302508688354 7.77497173768436 0.274729576994396 -0.0267378656472787 2.04621467065506
14.7 -2.54040733889209 7.98224805749808 -2.45281771528912 7.92929285974253 0.3 0 2 -2.50955583683513 7.9879682365484 0.255437556044005 -0.033326629030923 2.0821067852534 -2.52107476211009 7.97569302794366 0.282383549073763 -0.0212078177327556 2.06395494378884
14.8 -2.55094138298351 8.25686048490675 -2.51192175662139 8.12036015756765 0.3 0 2 -2.55591057325831 8.22315413105498 0.223076526499107 -0.045234298432841 2.17635440973752 -2.56848087906331 8.20326599787739 0.256824458710961 -0.029537412167727 2.11619706582815
14.9 -2.64410519322638 8.20163817840639 -2.57102579795365 8.31142745539278 0.3 0 2 -2.62234898069433 8.35070866752234 0.278997450163475 -0.0146790242321463 1.93599747297233 -2.62918447150226 8.33476284776935 0.280921845926106 -0.0183582045891884 1.97077647248309
15 -2.70173240647548 8.45443699069562 -2.63012983928592 8.5024947532179 0.3 0 2 -2.6883114070138 8.50163140873925 0.310464254353607 0.00132078998795325 1.84401769158712 -2.69016517983888 8.49942878455348 0.292058968686579 -0.0126892870860844 1.92455757898243
15.1 -2.66759326181032 8.71491351183604 -2.68923388061819 8.69356205104302 0.3 0.05 2 -2.71023989761505 8.69210511606788 0.253237124486566 -0.0256550896394766 1.85981524986239 -2.71605765786825 8.6943297651177 0.252134277641308 -0.0281557476916744 1.92472960939611
15.2 -2.69399317994498 8.80825874961887 -2.74833792195046 8.88462934886814 0.31 0.1 2 -2.72762870511828 8.84225228627463 0.217519131816037 -0.0403875731061546 1.75741703351919 -2.73673717418338 8.85446155688676 0.222328072696285 -0.0389012439859771 1.85128006122565
15.3 -2.8397540734272 9.11012324426787 -2.80934964923915 9.07509606284528 0.33 0.15 2 -2.79717822252429 9.05571577603887 0.242041558240784 -0.0249726451521957 1.89361188780495 -2.80166439193502 9.06221226373404 0.236144160599524 -0.0294573283426559 1.92364771861809
15.4 -2.84829635273845 9.25596711447995 -2.87415825491812 9.26430453155096 0.36 0.2 2 -2.84510028619336 9.24721861785384 0.238176134284638 -0.0244778740385263 1.91623295236192 -2.84735147570827 9.25163846268396 0.230646397454098 -0.0293309470934167 1.92906891174817
15.5 -2.86655336570977 9.35974161580768 -2.94461310157314 9.45148389628655 0.4 0.25 2 -2.8798322162879 9.39953596544599 0.230845398403063 -0.0260564842975882 1.81609492532594 -2.88123949538759 9.41096124970102 0.220202407567964 -0.032000923252347 1.86342642180615
15.6 -3.12947623151379 9.70945484983713 -3.02249677003487 9.63569609508712 0.45 0.3 2 -2.99630834618455 9.62228577278361 0.325085943121731 0.02125436773115 1.99087534247659 -3.00082726273884 9.63608020704063 0.297889054421259 0.00412999018795634 2.00255129185415
15.7 -3.21724669917581 9.72581487536752 -3.10948987685711 9.81578551555766 0.51 0.35 2 -3.12639050476642 9.77331818019385 0.450252410187784 0.0785130156185319 1.93271870739323 -3.11826176700794 9.79256404541325 0.378031883958181 0.036629620362307 1.96948489583405
15.8 -3.16585576571246 10.0104481887762 -3.2071253262337 9.99033441708681 0.58 0.4 2 -3.19205248280934 9.97533778026634 0.422087940704908 0.0575383624910456 1.99077934476121 -3.18181089065599 9.98783239835115 0.370790159695458 0.0307410221054473 1.98761140578238
15.9 -3.32318860276226 10.2646669278141 -3.31673011359207 10.1576269470698 0.66 0.4 2 -3.29574409101835 10.2053178658349 0.43720353226127 0.0577193128489013 2.13722271361194 -3.28118395179704 10.2063720290675 0.39799800270882 0.0396901140012966 2.0776504600465
16 -3.47679133914288 10.3408642029634 -3.43935348398676 10.3156253933693 0.74 0.4 2 -3.42878795481807 10.3732067818818 0.525593022017217 0.0937391640033141 2.11369382493676 -3.40549986037337 10.3782197468568 0.463629607664741 0.0634233679168906 2.07565609014127
16.1 -3.32067546237093 10.3729444803993 -3.57421106631239 10.4633191051152 0.82 0.4 2 -3.46116431138877 10.4957794865205 0.483382429676059 0.0677776880443206 1.87526015421477 -3.42781706910412 10.4944765977845 0.423374289637487 0.0418080545954414 1.87072010560389
16.2 -3.68192625721605 10.6482462972078 -3.72044023225776 10.5997633465728 0.9 0.4 2 -3.59856674311786 10.6486998166479 0.573703237466911 0.104285654179495 1.90041121521562 -3.57186974276394 10.6606820647997 0.508834503802546 0.073913196099009 1.92700510096065
16.3 -3.94207188059167 10.7505114343556 -3.87710561418326 10.7240853402269 0.98 0.4 2 -3.78086521228747 10.7781683120258 0.722202975337066 0.16498552383213 1.921800682984 -3.76915830094978 10.8039198112967 0.64950312990391 0.126179560492552 1.98570553012059
16.4 -4.09244796279725 10.8679587155278 -4.04320508828166 10.8354898495801 1.06 0.4 2 -3.97693595902766 10.8957880800271 0.864234271713246 0.216067760677688 1.95278577185697 -3.96469561688954 10.9305636514629 0.772311173872592 0.166440974293494 2.01568302789948
16.5 -4.19152149548461 10.8649454270366 -4.21767618475065 10.9332642659522 1.14 0.4 2 -4.15733525830243 10.9574425095806 1.00687138619702 0.26591831550991 1.86606324106942 -4.13549065557012 11.0006671213802 0.880418698952592 0.198933151011847 1.92260643830382
16.6 -4.2789513805526 10.9041487902389 -4.39940288397383 11.0167831667439 1.22 0.4 2 -4.30779207569385 10.9971925741984 1.11327798947817 0.297620409323783 1.74346531440433 -4.27931576628577 11.0451433439595 0.966220869045636 0.221937192121453 1.78369722365966
16.7 -4.57949439798647 11.0305856172594 -4.58722275523764 11.0855123160071 1.3 0.4 2 -4.5148801913045 11.0534675527383 1.24030353594085 0.329564892220297 1.80906731282447 -4.48092880313153 11.1082091769773 1.08542913157975 0.254074490023242 1.81564118430892
16.8 -4.70354462874904 11.1723151087505 -4.77993439232108 11.139012081732 1.38 0.4 2 -4.69126691215978 11.1368434442006 1.27271470054997 0.314416950159959 1.85120882454344 -4.66400453714414 11.1867247443976 1.15605101667539 0.263102813074397 1.84797920626056
16.9 -4.98472546274891 11.2122162584251 -4.97630509839555 11.1769402479916 1.46 0.4 2 -4.91847166087423 11.1977145997092 1.36261734376496 0.32245007995762 1.97222661963244 -4.88831369163698 11.2462427390414 1.26166129280262 0.283191713446095 1.93640792600744
17 -5.2088004693569 11.1308778931853 -5.17507877107788 11.1990542039556 1.54 0.4 2 -5.15557912430703 11.1964099111669 1.51783638061552 0.361445276842422 2.0453515926223 -5.12111727004392 11.2452440457683 1.40931346251666 0.32006766278827 1.96995146287242
17.1 -5.33299067068753 11.1690795924587 -5.37498393719898 11.2052124957721 1.62 0.4 2 -5.34920360951682 11.1918537026728 1.60871268007238 0.371519017453209 2.01129764314076 -5.32118204185906 11.238606271683 1.51634495300869 0.339311933655742 1.94844000839738
17.2 -5.57186878259455 11.218218561737 -5.57474188589308 11.1953757313893 1.7 0.4 2 -5.55875927552846 11.1988999586529 1.66494811179038 0.361214249795448 2.03650173133218 -5.53596959781647 11.238339114686 1.60398028882174 0.346022097525028 1.98656462741875
17.3 -5.87120578787092 11.2696534717329 -5.77307484798358 11.1696068325302 1.78 0.4 2 -5.80669000285126 11.2182936290439 1.69286611233434 0.33220660441285 2.15598718331961 -5.78389077662389 11.2462519184217 1.67254924185984 0.338692741288867 2.10548134130185
17.4 -6.01994299160179 11.0258089775948 -5.96871416934519 11.1280706322084 1.86 0.4 2 -6.02738379507906 11.1310463014529 1.85814736247621 0.374592672607452 2.18761881459661 -6.00268650845745 11.1497802019966 1.83574409205247 0.37609550260477 2.10938172837262
17.5 -6.14338214415383 11.0284975466498 -6.16040842596097 11.0710328203594 1.94 0.4 2 -6.19722127528151 11.0563709552563 1.95769585117231 0.388973674611361 2.08476207352863 -6.18392272768386 11.0684504379549 1.94508501958563 0.391884098865518 2.05894600684898
17.6 -6.2741527270466 11.1058765783397 -6.34693142876541 10.9988582443315 2.02 0.4 2 -6.33870932607775 11.0350653450402 1.96147126219247 0.364155342041216 1.89885624361148 -6.34074327179793 11.0354678465236 1.97591493749794 0.378009526378986 1.96916071186844
17.7 -6.55382614551528 10.9938404110358 -6.52709006706993 10.9120085751078 2.1 0.4 2 -6.53140481753632 10.9759858301733 2.00874744400086 0.352036769543206 1.93255960271845 -6.53308292501831 10.9722316457786 2.03095659611141 0.3686246335839 1.9877136278179
17.8 -6.69782352225654 10.7158806329595 -6.69973194039971 10.8110393541878 2.18 0.4 2 -6.70600122647562 10.8292602052706 2.16752339198041 0.38990861308405 1.99919289850182 -6.70550089159803 10.8186917078419 2.18484722535884 0.399729741117762 2.01487203635334
17.9 -6.88328215995099 10.5912118913719 -6.86375272992398 10.6965964400173 2.26 0.4 2 -6.87872348039208 10.668157548922 2.3081492057136 0.413538098790409 2.07873877349135 -6.87361566682467 10.6596550448441 2.31541813772831 0.417071952309318 2.0567568801144
18 -6.88454989534742 10.5356158409313 -7.01810326232801 10.5694118766985 2.34 0.4 2 -6.97298249900121 10.5315794822852 2.42534112221028 0.437388638538523 1.92782520059292 -6.97708594138486 10.5221540464601 2.42322348842732 0.433987563822658 1.96380302437068
18.1 -7.22272870877057 10.4306127675847 -7.16179622094183 10.430299211406 2.42 0.4 2 -7.14951519181871 10.4049866796317 2.45044427801528 0.405201482480142 2.00940056463616 -7.14691826729525 10.3999209279125 2.45437369853053 0.407929115909385 2.00327089029597
18.2 -7.30819677364305 10.3452996281098 -7.29391246119767 10.2801482904609 2.5 0.4 2 -7.29106699626052 10.2933888511449 2.47147784478507 0.381931654514106 1.95804215030635 -7.28787276808932 10.2851463832196 2.48324802932552 0.388693572202711 1.9703474771516
18.3 -7.41331637854895 9.98504713730448 -7.41360689001846 10.1199195673515 2.58 0.4 2 -7.41612150826185 10.0787403014019 2.61006026945647 0.401678384117999 2.08441481879204 -7.40677302739827 10.0737210576693 2.61784499428872 0.406070911755876 2.05027164737198
18.4 -7.36952488123221 10.1062219163726 -7.52011387152959 9.95063795910832 2.66 0.4 2 -7.47416782231834 9.96972131873258 2.67138370254075 0.408109776099503 1.84997298084766 -7.46663934376061 9.97102582559344 2.66697311401742 0.407240724953845 1.8713648613572
18.5 -7.51353692875337 9.67026069138389 -7.61275212451566 9.77338629033285 2.74 0.4 2 -7.53824841024933 9.75515937413257 2.81454289696484 0.432701181554266 1.92560507952016 -7.53520515464922 9.75195436926432 2.80626113221039 0.427832909054216 1.94065753465179
18.6 -7.75128296052874 9.6090450697534 -7.69092908029535 9.58929836681525 2.82 0.4 2 -7.66089321985406 9.59092751813177 2.81118510587748 0.391035101858713 1.96496791832459 -7.65295075785836 9.59056301671987 2.81667363220253 0.39564822790482 1.95578024726517
18.7 -7.87462256756422 9.32624916859626 -7.75414467313876 9.39955172304663 2.9 0.4 2 -7.78573319573606 9.37853684072229 2.83272315842568 0.356508031464984 2.09418552965935 -7.76853038370292 9.38297030161423 2.85404404459945 0.370902314397534 2.0450536108237
18.8 -7.83341357315801 9.23616214628031 -7.80199453898155 9.20536009001671 2.98 0.4 2 -7.84474110298239 9.20268560094828 2.89730722422638 0.356412554250517 2.03584927929897 -7.83076867183792 9.20558420385132 2.91243087639582 0.366269395314469 2.01180711959976
18.9 -7.8069413435823 9.0639140507804 -7.83417260197504 9.0079656314775 3.06 0.35 2 -7.86231731477512 9.02676601432071 2.99783176087862 0.374423012000196 1.95903311603852 -7.85324144874842 9.0264465232718 3.002258748885 0.377034636785132 1.96350132893395
19 -7.78859821090027 8.76134418085694 -7.8504730323271 8.80863099833429 3.13 0.3 2 -7.8507660225572 8.8014990595105 3.14082813242717 0.4022051179458 2.00887415196001 -7.84449858341733 8.80188897256215 3.13472379849442 0.398495179582436 2.00721902897074
19.1 -7.96215579064711 8.59138973542024 -7.85279151111433 8.60864443714551 3.19 0.25 2 -7.89625779638576 8.59874897630227 3.16060312281071 0.37312091720661 2.03003680015103 -7.88816477642258 8.60294836321958 3.16282652412064 0.375544379919949 2.01542544701264
19.2 -7.7492766320041 8.39103386791783 -7.84311382244065 8.40887871851007 3.24 0.2 2 -7.83831616657204 8.39125857623439 3.31243267563818 0.407319456906958 2.03108099473773 -7.83347437810441 8.3917132889596 3.3041754247383 0.402674744996004 2.029638037672
19.3 -7.74466576551136 8.12149842401943 -7.82346410369162 8.2098463378453 3.28 0.15 2 -7.77896011091237 8.16018164991306 3.43591749961957 0.419868400080673 2.11282822370235 -7.77695123318792 8.16435423386104 3.42272037546427 0.413821174606016 2.08965416484217
19.4 -7.71791624877869 8.06436507930536 -7.79587093023738 8.01175894102581 3.31 0.1 2 -7.71975676604054 8.00195727282149 3.51953215719427 0.425935602905686 1.99666330205153 -7.72232763120357 7.99860538629863 3.49982522365757 0.415854632120856 2.01346093296657
19.5 -7.67603162673987 7.85518700061919 -7.76234844222853 7.81458834788957 3.33 0.05 2 -7.66024121728294 7.83338955302183 3.58643343172581 0.421662620866877 1.944097665539 -7.66266783847553 7.82647091889948 3.5690648508152 0.412855761762945 1.97268444825364
19.6 -7.63143969901315 7.58984410540855 -7.72488950951995 7.61812759262192 3.34 0 2 -7.60079218742779 7.62921150969146 3.6289053631524 0.399974912693186 1.99842200140918 -7.59840150870763 7.6290742941396 3.62729531230118 0.400870703234289 1.99769662888898
19.7 -7.75107649926523 7.49938696456177 -7.68546787493302 7.42205124339414 3.34 0 2 -7.61181221544082 7.47106653810234 3.57000717039591 0.348359479087662 1.84887649226533 -7.60192963470141 7.47563036957983 3.5905626617834 0.361065628390185 1.86603401777808
19.8 -7.51770144421602 7.177439069972 -7.64604624034608 7.22597489416636 3.34 0 2 -7.53075588268303 7.2494306173148 3.62038472865624 0.332840214564731 1.98768608241601 -7.51569381150363 7.26301883288377 3.65496272584528 0.352826866385086 1.96081656788598
19.9 -7.63386780819193 6.97482524036236 -7.60662460575915 7.02989854493859 3.34 0 2 -7.52432510103502 7.02927512507093 3.54985045277593 0.270909285229012 2.00736658622311 -7.49928920595031 7.05756903707907 3.6178757501057 0.308883027364868 1.94770878799929
20 -7.57789472877539 6.94471692401249 -7.56720297117222 6.83382219571081 3.34 0 2 -7.50527739904262 6.88575055152829 3.54106072216276 0.25249144761958 1.8458911177399 -7.47705353041591 6.90892628474655 3.60552610732971 0.286162829463988 1.82941358419987
20.1 -7.84551734839346 6.64569855402021 -7.52778133658528 6.63774584648303 3.34 0 2 -7.57522620379992 6.69378515787295 3.38398089470489 0.166659693723444 1.76575085979896 -7.56610097763131 6.72179981265497 3.44774973214017 0.206580222011536 1.69412432898391
20.2 -7.63305833784962 6.27207542346942 -7.48835970199835 6.44166949725525 3.34 0 2 -7.57241279167421 6.42584409010304 3.32079225313884 0.116667711034843 1.98314852961291 -7.5515901490518 6.46478307724972 3.41043455816722 0.16887125430428 1.84790663121846
20.3 -7.50886547269776 6.18406785432593 -7.44893806741141 6.24559314802747 3.34 0 2 -7.5258885890313 6.21105051594943 3.35239011314225 0.118306432598525 2.04072429437434 -7.50226850048767 6.25159773872721 3.43248294295584 0.162134459510989 1.91850811777923
20.4 -7.40229741696809 5.85179057230091 -7.40951643282448 6.04951679879969 3.34 0 2 -7.45363242383483 5.9432805778905 3.394693680996 0.120276429523201 2.23194164635064 -7.42501249949733 5.99232098439518 3.47115072005559 0.159101848177906 2.08968016239936
20.5 -7.50005052023626 5.91635988550749 -7.37009479823755 5.85344044957191 3.34 0 2 -7.43332166424179 5.79209410125477 3.39612473724288 0.114693333197437 2.04727704301863 -7.41560080077442 5.8392589864414 3.44608405583224 0.13942574102855 1.95134403490704
20.6 -7.16437062199207 5.84099696210113 -7.33067316365061 5.65736410034413 3.34 0 2 -7.31122776043943 5.67025898924045 3.53384835758648 0.168631341244999 1.89252598560189 -7.2859007095048 5.71544992628438 3.57450614402143 0.183437295633388 1.88156534372312
20.7 -7.0947054201799 5.60491948392433 -7.29125152906368 5.46128775111635 3.34 0 2 -7.18545316682194 5.53406712228746 3.64657515403716 0.205673256277862 1.83412987630066 -7.16519560709753 5.56376862406754 3.66404447547018 0.206497902185121 1.88004656774371
20.8 -7.28914403058235 4.96604313602378 -7.25182989447674 5.26521140188857 3.34 0 2 -7.12910126433604 5.28642707881053 3.60793416054532 0.16635085095027 2.00692648317843 -7.14529875093962 5.25302167787067 3.56519419118756 0.14171140612594 2.09793439353393
20.9 -6.94900766107822 5.10989980404775 -7.21240825988981 5.06913505266079 3.34 0 2 -7.00478793734744 5.10150605461252 3.68034712574281 0.181888038064358 2.05173274296789 -7.01711489358027 5.07716761333772 3.64928018707044 0.164203422858101 2.10960589483904
21 -7.24107641785568 4.77297712246058 -7.17298662530288 4.87305870343301 3.34 0 2 -7.00614003151014 4.89213105328907 3.5775108114177 0.1231634188466 2.00306877350729 -7.04129604125258 4.85361279288231 3.52355758064249 0.0985911012296918 2.05144858104769
21.1 -7.12812798702544 4.84251451126784 -7.13356499071594 4.67698235420523 3.34 0 2 -7.00156809793093 4.75648901230884 3.5280821623454 0.0962867075938923 1.81809383398506 -7.03192144775482 4.72765493706817 3.4919746180281 0.0813394050611955 1.85726082698142
21.2 -6.6808740645612 4.78123146017101 -7.09414335612901 4.48090600497745 3.34 0 2 -6.86438326952236 4.6396961843561 3.64289113833708 0.137578422671215 1.78800783168175 -6.86054713716818 4.62991209655817 3.65925500337352 0.146025874315638 1.80823719260608
21.3 -7.01140869899651 4.29788749295357 -7.05472172154207 4.28482965574967 3.34 0 2 -6.84255510550557 4.43595846418825 3.57882413392649 0.1005303054399 1.80883132111958 -6.85889622211155 4.41506954386072 3.56212411744379 0.0937128644378497 1.82938114240501
21.4 -7.00844551502864 4.18002298937351 -7.01530008695514 4.08875330652189 3.34 0 2 -6.84436467297638 4.25385733613994 3.50525622009932 0.0639663042699364 1.7562233577109 -6.86717290692447 4.22790778802187 3.47588874712839 0.0511367878629333 1.78331611481338
21.5 -7.09079796941315 3.91188596449718 -6.97587845236821 3.89267695729411 3.34 0 2 -6.88176622914659 4.0421750030734 3.3926487921185 0.0141023614430358 1.74258640341357 -6.91100804989719 4.01275396222659 3.34766149812891 -0.0063654417145525 1.77728366604634
21.6 -7.0608569488408 3.57060727247254 -6.93645681778127 3.69660060806633 3.34 0 2 -6.90491916718643 3.77539522687927 3.29456443565943 -0.0269315968677359 1.8791255099701 -6.93885274205298 3.74852171151325 3.23932633809896 -0.0520757031259003 1.90710122953224
21.7 -7.03776911784558 3.67307395135268 -6.89703518319434 3.50052425883855 3.34 0 2 -6.94494734385026 3.62022949293762 3.21888864659828 -0.0556682815233519 1.75146933468508 -6.96595039241303 3.59988512778386 3.18440627571603 -0.0710376934246155 1.79191380484363
21.8 -6.70798189747863 3.26654084474874 -6.8576135486074 3.30444790961077 3.34 0 2 -6.86347058504485 3.38569949762096 3.2791939139518 -0.0254648995626263 1.93447773353164 -6.86332701137731 3.3645203279324 3.27864738735092 -0.0249574031971365 1.95822814802886
21.9 -6.56696602444544 3.10917823453875 -6.81819191402047 3.10837156038299 3.34 0 2 -6.74989441272447 3.16016617696647 3.3709802821963 0.0151041905969737 2.06767377747064 -6.73385905649363 3.14662469187683 3.39751077825844 0.0276558807421184 2.05738444713022
22 -6.72635187244575 3.05420376600525 -6.77877027943354 2.91229521115521 3.34 0 2 -6.71025888007175 2.99277402121957 3.37048754570732 0.0129798817641848 1.98947367283791 -6.70016286857381 2.98555502263504 3.38794413322431 0.0207916347514137 1.96727278377829
22.1 -6.84389270341627 2.56232557454406 -6.7393486448466 2.71621886192743 3.34 0 2 -6.71920326184277 2.72086116212986 3.29995682142399 -0.0155222314077815 2.1222624862683 -6.7233636003787 2.71379187473807 3.2889599103319 -0.0217452332077437 2.0955437828618
22.2 -6.44503424691912 2.51759270063532 -6.69992701025967 2.52014251269965 3.34 0 2 -6.60131332017234 2.50646491022747 3.38949484944617 0.0220566769087589 2.18078375895517 -6.59558395439615 2.50883799996672 3.40261486695061 0.0279856948619185 2.14152108886076
22.3 -6.57628084653258 2.5302770381759 -6.66050537567273 2.32406616347187 3.34 0 2 -6.560654681123 2.37487139299847 3.39385988965713 0.0209646175385142 2.00268736525078 -6.55703805237265 2.38329034035228 3.4048661617108 0.0257526417572534 1.96187256263529
22.4 -6.76849099401531 1.98451053875728 -6.6210837410858 2.12798981424409 3.34 0 2 -6.59474938245768 2.12209454731186 3.29656185492247 -0.019220689438248 2.07611832656438 -6.60583390965649 2.12119870882836 3.27519275610537 -0.030578653337257 2.05207175338099
22.5 -6.53553906016357 1.83241974980372 -6.58166210649887 1.93191346501631 3.34 0 2 -6.54973640034281 1.8862996069789 3.30174931380965 -0.0150551069593674 2.14829654506548 -6.56069274311288 1.88730668863954 3.28456546466945 -0.0235813259489433 2.12532026288132
22.6 -6.83972514541602 1.95556368980057 -6.54224047191193 1.73583711578853 3.34 0 2 -6.61999658453598 1.74976804840937 3.19527763584347 -0.0580843403184838 1.93173302737481 -6.65610064224116 1.77701149320168 3.14508923031144 -0.0820650863694673 1.85441791707508
22.7 -6.60511876154053 1.77985734826223 -6.502818837325 1.53976076656075 3.34 0 2 -6.60709887715283 1.63059119196458 3.19466207350981 -0.0557278888416989 1.77890398846881 -6.63818598807578 1.65730654780815 3.15889170388805 -0.0714732601021187 1.72192609023758
22.8 -6.71101664065175 1.29049186970057 -6.46339720273806 1.34368441733297 3.34 0 2 -6.63806412689019 1.40193890132651 3.13541538964027 -0.0742215885125454 1.86949748179254 -6.66137889610654 1.41748205078567 3.10813433307378 -0.0857440509082726 1.85759269292056
22.9 -6.39511854094737 1.01751842177459 -6.42397556815113 1.14760806810519 3.34 0 2 -6.5640536596484 1.15860415523955 3.20253442586183 -0.0397054339545974 2.00462669490191 -6.56434493320708 1.15472999000562 3.21802358603524 -0.0293821262843762 2.04204913900535
23 -6.13658944897175 0.818222300586241 -6.3845539335642 0.951531718877414 3.34 0 2 -6.42551642067487 0.918756432410814 3.33448961197429 0.0175824296989387 2.11336737052862 -6.39028182456269 0.901649172344071 3.40831466230206 0.0551041733915526 2.18367421949919
23.1 -6.83440939530862 0.981067676157465 -6.34513229897726 0.755455369649634 3.34 0 2 -6.47187319160248 0.764277765373978 3.24724249305113 -0.0193673774145608 1.98389132078908 -6.53147035075389 0.796242142319649 3.18644189895562 -0.0443083501188072 1.88005494474504
23.2 -6.82810693244358 0.358046657959918 -6.30571066439033 0.559379020421854 3.34 0 2 -6.55860444768184 0.493961601887944 3.11657332268996 -0.0684244157118266 2.10471369956361 -6.63730645104234 0.522097982680049 3.03016107414698 -0.104625109039384 2.02478362828103
23.3 -6.4168681661389 0.379362903875759 -6.26628902980339 0.363302671194075 3.34 0 2 -6.52228002760432 0.315282201759819 3.14999221853806 -0.0503308818293437 2.04668937062847 -6.56642958705259 0.33959254117796 3.12540244020626 -0.0562948881009751 1.99992067155988
23.4 -6.34800800172589 0.351354474946034 -6.22686739521646 0.167226321966295 3.34 0 2 -6.47097341826485 0.186588036598797 3.19908664289525 -0.0285745170530097 1.9013360816818 -6.48619162380735 0.212371823875015 3.21771747667751 -0.0151862113682349 1.85602153451519
23.5 -6.1854702521653 -0.208243420748661 -6.18744576062953 -0.0288500272614849 3.34 0 2 -6.37714856699814 -0.0634028530621341 3.27115563560056 0.001240316192781 2.02040305049234 -6.36079345047368 -0.058217475604296 3.35146398388193 0.0446756512042404 2.05783657146397
23.6 -6.04235900122742 -0.336722852816105 -6.14802412604259 -0.224926376489265 3.34 0 2 -6.24968996291768 -0.283777413496337 3.36986492566367 0.0382033155465801 2.06612702609103 -6.21164821474193 -0.289202854809661 3.48963077072848 0.0991885220303611 2.15529460183031
23.7 -6.09709092502877 -0.440054385976055 -6.10860249145566 -0.421002725717044 3.34 0 2 -6.16493849742606 -0.467735246920648 3.41800774771434 0.0533211110587098 2.03933520686297 -6.12283551038348 -0.473688321117576 3.5321570611445 0.108012646064473 2.12504887131178
23.8 -6.14654947660087 -0.107696980911524 -6.06918085686872 -0.617079074944824 3.34 0 2 -6.09124705475026 -0.523490372406496 3.47518447111099 0.0726963583143964 1.78009500222502 -6.08912464651332 -0.468655824492603 3.54121974432262 0.10531985256894 1.67277683377733
23.9 -6.22570280387124 -0.83426432476303 -6.02975922228179 -0.813155424172604 3.34 0 2 -6.09807044704843 -0.727093067061453 3.41531608791667 0.044648615581489 1.825160508632 -6.09541927996893 -0.694608596710079 3.45559510047943 0.0611750368363064 1.76486576470002
24 -5.97318547811992 -0.811206933751006 -5.99033758769485 -1.00923177340038 3.34 0 2 -6.02269738999237 -0.876725782921814 3.45614981782386 0.0575476208286024 1.78717388119266 -6.01700785229177 -0.845596033878187 3.49959085175993 0.0752571087448116 1.74900313978872
24.1 -5.99270633126882 -1.00442865939373 -5.95091595310792 -1.20530812262816 3.34 0 2 -5.97571550293079 -1.03379480032091 3.46162762606876 0.0560480462202992 1.7614862706927 -5.96923860711301 -1.00687868108747 3.49736313963734 0.0689506668304624 1.73284535577302
24.2 -6.17542461385576 -1.0229145063746 -5.91149431852099 -1.40138447185594 3.34 0 2 -6.00293422443155 -1.14718639154712 3.40273232011588 0.0312814793343114 1.63408311523109 -6.00788418727712 -1.11190323164989 3.40914915571189 0.0287969933194627 1.5338669696252
24.3 -5.80580815466864 -1.62769832599568 -5.87207268393405 -1.59746082108372 3.34 0 2 -5.92286961454703 -1.39472013366585 3.42100559942094 0.0343388804254091 1.80369956080545 -5.90351098322501 -1.39308600074755 3.4492891041871 0.0416783473071118 1.85545941318954
24.4 -6.16135474000909 -2.07213725499309 -5.83265104934712 -1.7935371703115 3.34 0 2 -5.95804716342028 -1.70048591191609 3.29683588745254 -0.018656398010793 1.99377367629027 -5.95177970913774 -1.74043102625135 3.27576838413399 -0.0355282728252161 2.12074813583554
24.5 -5.9183240467693 -2.52047307347597 -5.79322941476018 -1.98961351953928 3.34 0 2 -5.93026296437211 -2.06985897247633 3.24128365746682 -0.0410675379814228 2.28760873086471 -5.91305398448199 -2.15024848440141 3.22928654604965 -0.0512382106483438 2.54084919485096
24.6 -5.76761455521453 -2.42419636502434 -5.75380778017325 -2.18568986876706 3.34 0 2 -5.85759586152046 -2.33392674598514 3.27623023785925 -0.0242040564320244 2.36420785504574 -5.8392060825168 -2.41085654070775 3.27767045480977 -0.0256393338335174 2.58187926176003
24.7 -5.44843470092161 -1.96928766350503 -5.71438614558632 -2.38176621799484 3.34 0 2 -5.72086075259035 -2.47492636295342 3.40237108098519 0.0266038608488614 2.23313637910934 -5.65695854042319 -2.42048718036038 3.48627452475448 0.0587546242577354 2.12781923376182
24.8 -5.8102009757824 -2.53132501645947 -5.67496451099938 -2.57784256722262 3.34 0 2 -5.71892379190679 -2.64993150772007 3.35930657329942 0.00786937803979341 2.1465509266773 -5.67909598912924 -2.58949136172865 3.39633395610728 0.0159555707078504 2.00691434415695
24.9 -5.70226973136977 -3.10261532772045 -5.63554287641245 -2.7739189164504 3.34 0 2 -5.67558228649779 -2.91487437986465 3.34700146961361 0.002634605736514 2.23485258191134 -5.65489210560847 -2.8969439527469 3.3441370819052 -0.00652895979635642 2.22732442709403
25 -5.45927389823724 -3.1955109475356 -5.59612124182551 -2.96999526567818 3.34 0 2 -5.5650711986928 -3.15029793079486 3.41070205710001 0.026873886604594 2.28789582150652 -5.54847707919963 -3.14400704691419 3.40882878304441 0.0215992978060773 2.3237962125637
25.1 -5.78753328245966 -3.142797682529 -5.55669960723858 -3.16607161490596 3.34 0 2 -5.60230232578139 -3.31670180801486 3.32697544863533 -0.00775909067332992 2.15799084251422 -5.61214221937066 -3.28795599008924 3.28540171852757 -0.03276208063261 2.07971699668279
25.2 -5.5652513695657 -3.39993826553898 -5.51727797265165 -3.36214796413374 3.34 0 2 -5.56344018536622 -3.49210762238276 3.32988093350378 -0.00638714221006629 2.10134414315913 -5.57639488154228 -3.46054292533897 3.29199484979632 -0.027617236313348 2.01350731984784
25.3 -5.63521570525788 -3.53515462451927 -5.47785633806471 -3.55822431336152 3.34 0 2 -5.56636690115314 -3.65142770828564 3.29264541213003 -0.0206249927344844 2.01080728930793 -5.58271013793435 -3.61518088003199 3.25101800233996 -0.0432596164960905 1.9019700361649
25.4 -5.47782515888797 -3.80736449419303 -5.43843470347778 -3.7543006625893 3.34 0 2 -5.51421297918878 -3.83647384325103 3.31258002168214 -0.0115834703924256 1.99889419249268 -5.52948495305403 -3.80590576021695 3.28146739238962 -0.0269988575435288 1.92010704163517
25.5 -5.47033298737429 -3.89060600498392 -5.39901306889084 -3.95037701181708 3.34 0 2 -5.47686634785087 -3.98883462446388 3.31954359067401 -0.00861426463303562 1.93140562262389 -5.49153799236388 -3.95902684141783 3.29531807869272 -0.0198391491317837 1.84707720288105
25.6 -5.20162380629916 -4.31946975148915 -5.35959143430391 -4.14645336104486 3.34 0 2 -5.35826923621741 -4.21638481763753 3.40131601134126 0.0241086083119459 2.02399610386299 -5.36328318237332 -4.20702497706522 3.40331494108424 0.0280325707747346 2.02933662536693
25.7 -5.27387190536952 -4.36296498033352 -5.32016979971698 -4.34252971027264 3.34 0 2 -5.29393419872344 -4.39605015735736 3.42178724668347 0.0299981382222588 2.00415199938935 -5.29722764256165 -4.38912690310119 3.42788108316523 0.0356564521778693 2.00729838114253
25.8 -5.30150685725423 -4.45808496010287 -5.28074816513004 -4.53860605950042 3.34 0 2 -5.26083935349584 -4.54812240760717 3.41131046744084 0.0234542544136036 1.92853565063323 -5.26517978317193 -4.53713149814228 3.4148022744244 0.0270536728484393 1.8994880674846
25.9 -5.24114913346669 -4.76973099092057 -5.24132653054311 -4.7346824087282 3.34 0 2 -5.2216297315923 -4.74588655664182 3.40024045985712 0.0174202032287698 1.94192662056489 -5.22358629321015 -4.73743182477317 3.404483593565 0.0207646728201094 1.92948503284736
26 -5.09023828045697 -4.95579783897463 -5.20190489595617 -4.93075875795598 3.34 0 2 -5.14068681020389 -4.94047656326946 3.43638006545925 0.0302056600487331 1.96863222672038 -5.14167179313792 -4.9360907697927 3.44340740320003 0.0351719707083447 1.97573214468527
26.1 -5.18716115095267 -4.91472099773208 -5.16248326136924 -5.12683510718376 3.34 0 2 -5.12104995071953 -5.06091450292531 3.4171989254241 0.0204637600621787 1.83510004918673 -5.12505501075226 -5.04889548042303 3.41976716129536 0.0225574774841393 1.79019841647422
26.2 -5.20198648210108 -5.36492738067992 -5.12306162678231 -5.32291145641154 3.34 0 2 -5.1211473641584 -5.27873111943983 3.35403059212425 -0.00608058871131006 1.87882889201777 -5.12071142947842 -5.27039539483207 3.35762088640107 -0.00477133812512353 1.86061434662711
26.3 -4.98175437897367 -5.4013308408419 -5.08363999219537 -5.51898780563932 3.34 0 2 -5.0443291770834 -5.44232665111412 3.40068645387393 0.0129768391345318 1.86249696467726 -5.0447939562878 -5.43547384470696 3.40409245472619 0.014834044992786 1.84981793761712
26.4 -5.08898883304008 -5.83554974486063 -5.04421835760844 -5.7150641548671 3.34 0 2 -5.03023572680305 -5.69134442758951 3.3460104505669 -0.00983783026683037 1.96618010037335 -5.02789286968061 -5.6912863339198 3.34973572963123 -0.0085669821005841 1.98866012896625
26.5 -4.89903938639789 -5.86987842480507 -5.0047967230215 -5.91114050409488 3.34 0 2 -4.95497194073498 -5.87999248058263 3.38661845484121 0.00735093850114827 1.97670382357762 -4.95390143238446 -5.88115091987592 3.38889335138339 0.00845329334463087 1.99949636312787
26.6 -4.91041059636893 -6.15739809900794 -4.96537508843457 -6.10721685332266 3.34 0 2 -4.90794806493141 -6.10168280807842 3.37955152495814 0.00408533552018276 2.03014740892782 -4.9060601224469 -6.10416209455688 3.38221154186951 0.0052094516782305 2.05929888724306
26.7 -4.81261325267595 -6.38307722157341 -4.92595345384764 -6.30329320255044 3.34 0 2 -4.84017096399267 -6.32901056851499 3.39677467197445 0.0110400162023968 2.09581219546387 -4.83892546914154 -6.33246693056997 3.39816000616459 0.0116887577391799 2.12945829863402
26.8 -4.84079082640094 -6.519630306612 -4.8865318192607 -6.49936955177822 3.34 0 2 -4.80988183722804 -6.52782633521375 3.37299830449525 0.000245694782124628 2.07556995457108 -4.80707246081023 -6.53149281973189 3.3759331005625 0.00129971449808549 2.10086100085561
26.9 -4.92325252579242 -6.56467231049903 -4.84711018467377 -6.695445901006 3.34 0 2 -4.82519027611368 -6.67650338998352 3.3099357460691 -0.026554392332852 1.93881344143171 -4.82524239532835 -6.67434941853338 3.31135851863697 -0.0264728168791706 1.9311442781379
27 -4.73250783885432 -6.75281014274952 -4.80768855008683 -6.89152225023378 3.34 0 2 -4.76728260146562 -6.82527936472191 3.34570453870103 -0.00982647032427177 1.87007483571925 -4.77050771655589 -6.82544361167609 3.3410062481749 -0.0124008673478708 1.86206825048913
27.1 -4.71542754737556 -6.95387077310444 -4.7682669154999 -7.08759859946155 3.34 0 2 -4.72334251145203 -6.98802375850998 3.3561498462959 -0.00484062403511053 1.83324834068954 -4.72732618484254 -6.98896316505702 3.35023090412688 -0.00781755059025061 1.82598050030006
27.2 -4.66910809674758 -7.30545003100769 -4.72884528091297 -7.28367494868933 3.34 0 2 -4.67862464343675 -7.21628908202241 3.35043608157654 -0.00640931198532393 1.93341503078956 -4.68026329678834 -7.21665659510003 3.34961577158269 -0.00673376601317083 1.93367295978293
27.3 -4.73863778088852 -7.41750398111418 -4.68942364632603 -7.47975129791711 3.34 0 2 -4.68013123024853 -7.41044733320409 3.29452232006465 -0.0298946416195983 1.92307678548544 -4.67710640057473 -7.4089827185592 3.30304308177634 -0.0258232956171377 1.91935227522005
27.4 -4.5733986242564 -7.58684401148395 -4.6500020117391 -7.67582764714489 3.34 0 2 -4.61852487786226 -7.5950878332069 3.33226193341969 -0.0111340756978361 1.92621390028349 -4.61892572795897 -7.59502836017033 3.33209249744499 -0.0115134390519913 1.92670392382365
27.5 -4.73462164953654 -7.96703374010499 -4.61058037715216 -7.87190399637267 3.34 0 2 -4.64037919261391 -7.84864144002175 3.23776714894365 -0.050516628099867 2.03298422787585 -4.63784988107031 -7.84755756434115 3.25002523961638 -0.0441315744195959 2.03013250743364
27.6 -4.40936037157264 -8.03044197062312 -4.57115874256523 -8.06798034560045 3.34 0 2 -4.54304409483633 -8.04913213586082 3.33116528444085 -0.00542286323769907 2.05839098395948 -4.53665021929485 -8.04422011639338 3.33896672325263 -0.00298376095842135 2.05559654572414
27.7 -4.49541681685971 -8.24143085298184 -4.5317371079783 -8.26405669482823 3.34 -0.1 2 -4.50078234402592 -8.24754795709703 3.33533101376891 -0.00319712318383673 2.05195187832304 -4.49602877521303 -8.24425052207891 3.338996206018 -0.00274197500663658 2.05251582821132
27.8 -4.35494228121117 -8.3355774730258 -4.49231547339136 -8.46013304405601 3.32 -0.2 2 -4.41782301194676 -8.40629847064094 3.39896850372869 0.0239224701784121 1.98086183570385 -4.41759023499941 -8.40707419625519 3.39128311498494 0.0188096249953156 1.99102146304799
27.9 -4.38541152687836 -8.63960055164362 -4.45682298842319 -8.65695855945172 3.28 -0.3 2 -4.37446436645269 -8.61418867878507 3.39120639877123 0.0186882968716152 2.01244807820333 -4.37454972823421 -8.61397003482671 3.38493158603685 0.0147379060882795 2.01682617990443
28 -4.47297799331532 -8.88109835593122 -4.42922981496894 -8.85504595627121 3.22 -0.4 2 -4.38388300296037 -8.83453025463517 3.31392353477548 -0.016214588445129 2.03079508005934 -4.38200795265947 -8.8340564615926 3.31589448708555 -0.0152306899552884 2.03492788852178
28.1 -4.49636528301044 -9.22562369792186 -4.41356440827477 -9.05443149996259 3.14 -0.5 2 -4.40462119157017 -9.10430575487006 3.22497913200236 -0.0525928067274873 2.15410753974355 -4.40267047041176 -9.10127618151283 3.23270559424869 -0.0480575565268994 2.14398063633999
28.2 -4.28510965671291 -9.22081032869927 -4.41388293885807 -9.2544312463081 3.04 -0.6 2 -4.34835627155161 -9.28563385142692 3.26850801302607 -0.0294194159409967 2.09728259282454 -4.34544794857544 -9.28211915912237 3.27312648147008 -0.0273601588165407 2.09245054465601
28.3 -4.52469268483779 -9.47113839575949 -4.43416653612139 -9.45340002697999 2.92 -0.7 2 -4.40306803977684 -9.48092377061948 3.15852144727399 -0.0751876312625435 2.0252597561453 -4.40013282301884 -9.48210586479044 3.16946072845214 -0.0687238450458091 2.04161476644448
28.4 -4.29639337805027 -9.63284466702011 -4.47812325856641 -9.64850975649621 2.78 -0.8 2 -4.35923472206884 -9.66526683652197 3.19721064196012 -0.0522735465214537 1.9995908416618 -4.3563624587057 -9.66791025699736 3.20359016585051 -0.0489456160714824 2.01564568838058
28.5 -4.22540381221106 -9.78751258922838 -4.54887612762664 -9.83557667372035 2.62 -0.8 2 -4.29965111524718 -9.83590788103153 3.2510566023587 -0.0253656804046599 1.94973408188293 -4.29837583169003 -9.84099268834732 3.25156072550572 -0.0254155889165992 1.96977184739061
28.6 -4.57577515575259 -9.8775805462237 -4.64852845610901 -10.0089820180095 2.46 -0.8 2 -4.36666781472641 -9.9731593474406 3.13531271896738 -0.0754907690250157 1.77468686526778 -4.3941355876442 -9.9786852201701 3.10882872928061 -0.0849319731264797 1.80939361323189
28.7 -4.67636714152772 -10.1477655313752 -4.77453458210818 -10.1642960747162 2.3 -0.8 2 -4.46708522346104 -10.1467468756247 2.99479743289214 -0.13055747924865 1.73330005459495 -4.5042227874052 -10.1533850004931 2.9654819447199 -0.139127370666663 1.77329456778488
28.8 -4.87911903475211 -10.5058411854358 -4.92367562454353 -10.2975512789721 2.14 -0.8 2 -4.61265144811389 -10.3747876560439 2.81985890092102 -0.193061491220239 1.85617947715338 -4.66072780007282 -10.3878035720314 2.78471130839022 -0.202232593060198 1.89391751949217
28.9 -5.08009864992862 -10.3215640062223 -5.09214171087086 -10.405343568852 1.98 -0.8 2 -4.80589389286356 -10.4856770273336 2.6035976699792 -0.273246443499091 1.71623798054817 -4.86039992409201 -10.4808066937409 2.56550113720908 -0.282920686750095 1.74682227334006
29 -5.29786424748512 -10.528279976535 -5.27562930192722 -10.48491934361 1.82 -0.8 2 -5.03320041645937 -10.6026310324032 2.37255890134487 -0.351382809741313 1.71052458348449 -5.08203952048978 -10.594724818995 2.34552344124313 -0.355292676007279 1.75161798706689
29.1 -5.63987286401703 -10.469128644438 -5.46945112770331 -10.5342458056038 1.66 -0.8 2 -5.30809002425038 -10.6599087106415 2.09080728939442 -0.44601015379049 1.70303995247181 -5.36792318798976 -10.6396819696331 2.04587091951311 -0.457039075325348 1.75788252199926
29.2 -5.68855379616608 -10.3797603733997 -5.66865592568662 -10.5520628889911 1.5 -0.8 2 -5.53631557881453 -10.6408829705807 1.8535229209156 -0.521095917839242 1.61177963297451 -5.5884568248828 -10.6175734419717 1.82047548160136 -0.525477168496219 1.68212596942555
29.3 -5.8602855928851 -10.5516495833235 -5.86815492300743 -10.5379154486575 1.34 -0.8 2 -5.75174678720497 -10.6452451115193 1.67043394059057 -0.560883778112248 1.65359250720028 -5.79358470145515 -10.6276631000202 1.65862023958518 -0.555045297584231 1.71866394475888
29.4 -6.26627151719511 -10.5584654919395 -6.06285183134649 -10.4921648870959 1.18 -0.8 2 -6.04109834161707 -10.6263601572832 1.42641375567971 -0.60754517766619 1.86977993400037 -6.07940867236716 -10.6139956367166 1.42549134611887 -0.596347303154854 1.935022083952
29.5 -6.21388449058724 -10.5117128760845 -6.2477730338281 -10.4159799222225 1.02 -0.8 2 -6.22515338358036 -10.5697307942681 1.27670094022487 -0.625688397236939 1.84914386830911 -6.25269362906889 -10.5655371389867 1.29805674140964 -0.60700816033839 1.88403075695058
29.6 -6.37913002646922 -10.2445111633002 -6.41819463821797 -10.3113067319721 0.86 -0.7 2 -6.41009453362559 -10.4337033162782 1.04490357419353 -0.67625172374835 1.85768894170625 -6.42510860385678 -10.4314657137611 1.07850254245026 -0.656178490894834 1.86106877048153
29.7 -6.63283053419528 -10.1131101589633 -6.56976315079702 -10.1808192383393 0.72 -0.6 2 -6.60182158517318 -10.2647974503926 0.805387362226579 -0.714091247187647 1.96199092599863 -6.61309884260249 -10.2656539352186 0.844776340090989 -0.694824729041898 1.95171632022777
29.8 -6.54156536367887 -9.986484755757 -6.70164008519132 -10.0304580925112 0.6 -0.5 2 -6.6859420933291 -10.0878957614565 0.600934300699341 -0.754730459054523 1.86878735562427 -6.68938710812652 -10.0923422787963 0.646394118374818 -0.737379006017492 1.82895027567999
29.9 -6.84317733237949 -9.95210410870507 -6.81456857987032 -9.86539096952922 0.5 -0.4 2 -6.80788225676086 -9.93893702217441 0.473031109767702 -0.745269236041327 1.89540732745347 -6.8138769124184 -9.94723548539388 0.517091932571411 -0.73112216182812 1.85842589058261
30 -6.83870191760573 -9.76799990071829 -6.91045368759116 -9.68987445715115 0.42 -0.3 2 -6.87555858793511 -9.77050656588762 0.320807116756083 -0.754897040148916 1.86090681700696 -6.88373522938641 -9.78031412644275 0.362641473615422 -0.74352797674221 1.82536787290423
30.1 -7.04852859979035 -9.53900711007651 -6.99200577820308 -9.50725666908869 0.36 -0.2 2 -6.97431193297205 -9.57240771983141 0.188557760236807 -0.736515906282651 1.96541104699367 -6.98152746004064 -9.58454936253925 0.223549714414376 -0.73111988473077 1.92566546373119
30.2 -6.99790921017534 -9.47688056965919 -7.0624606248581 -9.3200773043531 0.32 -0.1 2 -7.00895792690751 -9.41827921021567 0.0789226264333019 -0.734166509730779 1.87616332000342 -7.01629085740472 -9.42459868130708 0.102347372935024 -0.732438416507672 1.85798325821683
30.3 -7.07329536004046 -9.05211813234333 -7.12537393698132 -9.13023022073661 0.3 0 2 -7.04125943105002 -9.16867459909999 -0.089313206288148 -0.724200800049849 2.03885599879078 -7.04513162068074 -9.17560068808574 -0.0754943923030444 -0.728369137889938 2.00762661737358
30.4 -7.23903342657 -9.03862055800043 -7.18447797831359 -8.93916292291149 0.3 0 2 -7.11305474292808 -8.99744203915387 -0.10655211192354 -0.67384918343597 2.00806406614203 -7.10940615521028 -9.00401065380888 -0.109132787199429 -0.684638567613124 1.9912347545576
30.5 -7.17343277179289 -8.92853437264242 -7.24358201964586 -8.74809562508637 0.3 0 2 -7.12990764790704 -8.84914273653031 -0.170157718486955 -0.659841883418424 1.8939319594266 -7.1235934117246 -8.84974229728516 -0.180539594672154 -0.670850772520808 1.9038547966987
30.6 -7.36794907257384 -8.48779663326742 -7.30268606097812 -8.55702832726125 0.3 0 2 -7.20614630556228 -8.61967466849921 -0.163365055817173 -0.590529711141355 2.00283216411338 -7.19617327222105 -8.61557643923842 -0.186060414252545 -0.604725503279941 2.02156022679486
30.7 -7.39992126762066 -8.3445487581805 -7.36179010231039 -8.36596102943613 0.3 0 2 -7.27185611650688 -8.40503298833198 -0.152388016233733 -0.532965028705573 2.03359626741588 -7.25535103000553 -8.40156841991067 -0.186742790629743 -0.551819792583054 2.05117495892147
30.8 -7.31113490986971 -8.15514260668813 -7.42089414364266 -8.17489373161101 0.3 0 2 -7.26930067527609 -8.18816776668386 -0.224585950582392 -0.51412679756002 2.06498010831616 -7.25535157923368 -8.18815202557946 -0.252558722916051 -0.530211789607303 2.07149942558768
30.9 -7.45336449958322 -8.00723973704769 -7.47999818497493 -7.98382643378589 0.3 0 2 -7.32673075563315 -8.00188529264238 -0.18926902679116 -0.461953623617725 1.99717463148542 -7.30722930909367 -8.00063943386099 -0.229831585258964 -0.483535670613767 2.01606995617607
31 -7.38162148378432 -7.6495206675485 -7.53910222630719 -7.79275913596076 0.3 0 2 -7.32939262024342 -7.7467533871777 -0.228329018431318 -0.426862733272891 2.1177560395826 -7.31011466306927 -7.75577645344638 -0.264866351602891 -0.448072344605001 2.10275793277693
31.1 -7.72233970791393 -7.66732172136366 -7.59820626763946 -7.60169183813564 0.3 0 2 -7.45001597554332 -7.57514386940049 -0.089666068391631 -0.342645028235679 1.96465763245129 -7.44855528513779 -7.59956513067053 -0.118806722861223 -0.368349017526826 1.93043776612623
31.2 -7.63787295773091 -7.40706649069772 -7.65731030897173 -7.41062454031052 0.3 0 2 -7.51768765514798 -7.38815275661918 -0.0421447725953244 -0.297467890839293 1.91906966463713 -7.51089111500701 -7.4111260472021 -0.0834639740488854 -0.328057974777645 1.89712773647732
31.3 -7.46573472695995 -7.14904608003643 -7.716414350304 -7.2195572424854 0.3 0 2 -7.49393387961369 -7.17768784125619 -0.119969885981297 -0.3027873525233 1.96569580971492 -7.48335942020355 -7.1966310115556 -0.159427819002072 -0.328797263132326 1.95319153752724
31.4 -7.85761436739178 -7.19286448791762 -7.77551839163627 -7.02848994466028 0.3 0 2 -7.60193215900046 -7.04774327771868 -0.00762848382338752 -0.241860004268857 1.79407895830666 -7.61109881219687 -7.07374373198095 -0.0275300745085685 -0.262624070202559 1.76772506641205
31.5 -7.73040923182563 -6.81510572832777 -7.83462243296853 -6.83742264683516 0.3 0 2 -7.65221916991428 -6.84252658723724 0.0170491964397927 -0.209266790522431 1.85828220760475 -7.65287602327393 -6.86984941695265 -0.0145185922429123 -0.234366659382363 1.81782397393513
31.6 -7.79852528554717 -6.71362744347825 -7.8937264743008 -6.64635534901004 0.3 0 2 -7.71118969427822 -6.67656995175301 0.0501318759170215 -0.181491757597482 1.81839671850546 -7.70559008463796 -6.69817097776922 0.013124412749851 -0.206825990176629 1.79241932335724
31.7 -8.02339912123507 -6.36931470736393 -7.95283051563307 -6.45528805118492 0.3 0 2 -7.82990469453982 -6.44945334698832 0.157974603025411 -0.115582108848694 1.96189530227952 -7.82412657611076 -6.4681406404764 0.1226915683194 -0.139566220694376 1.89932165014962
31.8 -8.06301571657468 -6.25471876120874 -8.01193455696534 -6.26422075335979 0.3 0 2 -7.9408268072359 -6.25495092881266 0.236984993584818 -0.0719113415524136 1.99638585551995 -7.9273210183771 -6.2715628887411 0.196980723183982 -0.0963920665898025 1.92694855061453
31.9 -8.13127681112006 -5.92381826482848 -8.0710385982976 -6.07315345553467 0.3 0 2 -8.04773213453217 -6.0023610106258 0.289678774081677 -0.0383443833460638 2.17420606842298 -8.02724010136648 -6.02618734322416 0.249669784608676 -0.06140053091302 2.06403705676403
32 -8.11667387338905 -5.95262632651839 -8.13014263962987 -5.88208615770955 0.3 0 2 -8.11603211591259 -5.85469641652116 0.301637724039349 -0.0332540727047126 2.0282263046731 -8.0924661735216 -5.87152013335994 0.262272905517914 -0.053811525376609 1.97389199907239
32.1 -8.1744849795032 -5.80538103309418 -8.18924668096214 -5.69101885988443 0.3 0 2 -8.17768362581466 -5.71765369543876 0.311581231515255 -0.0286213122462398 1.89192377380553 -8.1548007120844 -5.72554847093767 0.274556516135501 -0.0466070444989101 1.88549486116173
32.2 -8.18155129827444 -5.41237565247595 -8.24835072229441 -5.49995156205931 0.3 0 2 -8.21395821416621 -5.48956737320279 0.264104113783524 -0.0453523541328654 1.98957724764915 -8.19759534271379 -5.49688121633389 0.244382220075528 -0.0534713136949491 1.97941238473402
32.3 -8.26504464848252 -5.34894021889689 -8.30745476362667 -5.30888426423419 0.3 0 2 -8.26495862600192 -5.31846009423091 0.260620244841733 -0.0436338943213721 1.93976513970327 -8.25260810439234 -5.32055386494406 0.246340704732746 -0.0487889534371782 1.95082357140221
32.4 -8.1490955775523 -5.09439151889766 -8.36655880495894 -5.11781696640907 0.3 0 2 -8.24633970385904 -5.1182046542418 0.15907281848597 -0.0846553109583105 1.91931235969952 -8.24295628118939 -5.11881605214625 0.164645200247786 -0.0792411562299098 1.94229892813335
32.5 -8.51048486018116 -5.0281621984788 -8.42566284629121 -4.92674966858394 0.3 0 2 -8.35626634476504 -4.9614123349181 0.257628043739918 -0.0346507352949584 1.8933986453325 -8.36391269407456 -4.9621290851042 0.26560999819111 -0.0307518229510005 1.91864217140556
32.6 -8.42619259981982 -4.70672450073859 -8.48476688762347 -4.73568237075882 0.3 0 2 -8.41474313155701 -4.74744983582952 0.255429041311382 -0.0315955385835834 1.97509493010859 -8.41936277775494 -4.75187787786646 0.259478608382092 -0.0299202247139378 1.97399119260181
32.7 -8.74859391511902 -4.52714204475533 -8.54387092895574 -4.5446150729337 0.3 0 2 -8.56586697948855 -4.54062379819627 0.375207788463192 0.0242267529618292 2.08868720387226 -8.57648079735089 -4.54758430612933 0.378044344208205 0.0236877237889465 2.06848263813629
32.8 -8.46917254925734 -4.22475868213656 -8.60297497028801 -4.35354777510858 0.3 0 2 -8.58599657859756 -4.2991047745947 0.293989833286174 -0.012122058762662 2.15654230077949 -8.58315566227538 -4.3092383947177 0.286726968205682 -0.0160276906116408 2.11249321223106
32.9 -8.45013412288814 -4.06512258655054 -8.66207901162027 -4.16248047728346 0.3 0 2 -8.57761526139828 -4.08439586986418 0.203283196366934 -0.0494450562364924 2.11756577484087 -8.56775938361948 -4.09218342388871 0.190550946234882 -0.0549200406367699 2.08766273433941
33 -8.70221341720148 -3.91248680769101 -8.72118305295254 -3.97141317945834 0.3 0 2 -8.65097949965363 -3.89077742829213 0.233093388064036 -0.0327119982948782 2.10564172110652 -8.64456491274127 -3.89603491365292 0.225540590227701 -0.0354838190280522 2.09349320870476
33.1 -8.56833337136155 -3.68644401861794 -8.78028709428481 -3.78034588163322 0.3 0 2 -8.6470790447966 -3.68871886933625 0.1662287507245 -0.057967080784311 2.06016240782566 -8.64271524417279 -3.6901722101024 0.160161998389906 -0.0599549477994512 2.06680577341324
33.2 -8.90142233184515 -3.77552213553744 -8.83939113561708 -3.5892785838081 0.3 0 2 -8.73929388635844 -3.58050549393852 0.245801727753874 -0.021976514512688 1.84755302990545 -8.76252941689143 -3.58829710836054 0.274189628085292 -0.00963283341747664 1.90232804577383
33.3 -8.94760148199614 -3.29395540638214 -8.89849517694934 -3.39821128598297 0.3 0 2 -8.84984408577258 -3.36200666980375 0.307362441928938 0.00660443050718024 1.99725398165106 -8.86643054806886 -3.36497204216113 0.324457082532895 0.0134353137872793 2.01823409880878
33.4 -9.17891265618938 -3.36596393478744 -8.95759921828161 -3.20714398815785 0.3 0 2 -9.00422156704958 -3.23652649273055 0.434028412249832 0.0578609377025476 1.90565561000316 -9.02431643930495 -3.24091872393897 0.455383331318517 0.0661011438225769 1.94293605512051
33.5 -9.09934034775092 -2.95213050887039 -9.01670325961388 -3.01607669033273 0.3 0 2 -9.09613791629798 -3.02005661663834 0.44433237066926 0.0577831327328002 2.02315286326126 -9.10698644296167 -3.02564433590006 0.451668201099724 0.0594224550325008 2.02379381631033
33.6 -8.96974016836424 -2.72380800079415 -9.07580730094614 -2.82500939250761 0.3 0 2 -9.11381021918332 -2.80251923686649 0.36595708475431 0.0207450185714942 2.03407549857226 -9.11073808065502 -2.80249742543858 0.351737313571439 0.0131030292399126 2.02904682821897
33.7 -9.09705243459627 -2.78747127880474 -9.13491134227841 -2.63394209468249 0.3 0 2 -9.14854100880034 -2.67806824340819 0.349603184976371 0.0120451046033982 1.83857943163617 -9.14668144699294 -2.67529712949051 0.338577572754794 0.00652845553750108 1.87146859116949
33.8 -9.01460006816419 -2.34041271136088 -9.19401538361068 -2.44287479685737 0.3 0 2 -9.14271262835186 -2.44999785436856 0.256365658584268 -0.0268160093212127 1.89592831008584 -9.13700368803701 -2.44425782691455 0.237293432798198 -0.035834239516847 1.91866462147633
33.9 -9.1549914079429 -2.19049604934659 -9.25311942494294 -2.25180749903225 0.3 0 2 -9.1796050531175 -2.23761614863297 0.230137170317576 -0.0350676289292252 1.9526653240175 -9.17260709783626 -2.23420858579027 0.211486609050489 -0.0434574469353057 1.95922834711993
34 -9.24594357623226 -2.02072920553024 -9.31222346627521 -2.06074020120712 0.3 0 2 -9.23407354081423 -2.03575631803516 0.23187694853147 -0.0311865677679485 1.98926396969163 -9.22623937100856 -2.0346697539299 0.21536762824928 -0.0381110769068505 1.98449580600886
34.1 -9.26763359078142 -1.89943403676334 -9.37132750760748 -1.869672903382 0.3 0 2 -9.27223833399216 -1.86605452616819 0.22227051848784 -0.0333173789686662 1.92577176694375 -9.26766502828658 -1.86151753785715 0.212385398303576 -0.0366564021061009 1.94092395748126
34.2 -9.35080900281067 -1.51211762651753 -9.43043154893975 -1.67860560555688 0.3 0 2 -9.33439251843841 -1.61321910097519 0.225483645480713 -0.0271470318049661 2.09980876435563 -9.32629960835401 -1.61505531654141 0.211626176255499 -0.0326016357867019 2.07010726663899
34.3 -9.63139695064731 -1.53209719149027 -9.48953559027201 -1.48753830773176 0.3 0 2 -9.47466023757107 -1.44707442455542 0.34078500373845 0.0227750181786069 2.08316158720323 -9.47011064560142 -1.45380645194921 0.334703771477769 0.0208076583459212 2.0452011629565
34.4 -9.59177800119209 -1.41562299984203 -9.54863963160428 -1.29647100990664 0.3 0 2 -9.55860041744741 -1.3149021657199 0.378315738903523 0.0350700234305802 1.94007393367278 -9.55703036969125 -1.31561421205932 0.377134966336605 0.035807008357148 1.9448951810612
34.5 -9.64808124291035 -1.13423432036793 -9.60774367293655 -1.10540371208152 0.3 0 2 -9.63772570983254 -1.13390595774811 0.393749061159946 0.0387068162196983 1.94927210750289 -9.6360809706848 -1.13445645110365 0.392650333481439 0.0393698465200457 1.95132070683708
34.6 -9.67161736503323 -0.897749409378666 -9.66684771426881 -0.914336414256397 0.3 0 2 -9.69755330830275 -0.931566322271891 0.376493495788823 0.0284971248877537 1.98683510810746 -9.69650038699082 -0.93435624849536 0.377277228086409 0.0298609724663716 1.97969696830418
34.7 -9.45981456241603 -0.578311359467178 -9.72595175560108 -0.723269116431276 0.3 0 2 -9.66838753276597 -0.697304316880894 0.244034344377883 -0.0293621638433217 1.99174691450923 -9.65350145896466 -0.691646757904392 0.229039228563018 -0.0340726440928696 1.99820734519872
34.8 -9.78162789978321 -0.566616594455886 -9.78505579693335 -0.532201818606154 0.3 0 2 -9.73719964688503 -0.526046291366233 0.269449962252654 -0.0165614753167952 1.95905757972321 -9.7298534441875 -0.521088047759407 0.266119246594538 -0.0159625091524218 1.97290343474468
34.9 -9.75165132634739 -0.486840300516152 -9.84415983826561 -0.341134520781033 0.3 0 2 -9.76487385087604 -0.396985376715096 0.252197949551906 -0.0241778798688038 1.7828203151341 -9.76851865530292 -0.386281980091845 0.26440650604587 -0.0161245343338965 1.84923292388958
35 -10.0102345405503 -0.214877095323855 -9.90326387959788 -0.150067222955912 0.3 0 2 -9.88206074738333 -0.214419866973355 0.333182305422314 0.0124252590464966 1.88231316675989 -9.88976905843123 -0.208542792574487 0.347711647889372 0.020157088678122 1.90014230933522
35.1 -9.85451601040668 0.0687759231930909 -9.96236792093015 0.0410000748692092 0.3 0 2 -9.91395484869177 0.00349278637293404 0.28953998960031 -0.00598526941084588 1.95226117856023 -9.9180973693658 0.00416628093659231 0.297932375111046 -0.00194290659925409 1.94183033126929
35.2 -9.98484843522146 0.121172601607621 -10.0214719622624 0.23206737269433 0.3 0 2 -9.97281041547725 0.161661564438478 0.299778822100003 -0.00187968731328642 1.88267859811801 -9.97800378153409 0.165499713280275 0.308621171133097 0.00241722237059849 1.89429379985613
35.3 -10.2564443560656 0.161163289244175 -10.0805760035947 0.423134670519452 0.3 0 2 -10.106428683853 0.279344081141989 0.40838164347357 0.0424623418914729 1.80552230742989 -10.1165274557782 0.282497395488103 0.424676450099892 0.0501560039456132 1.82669129069574
35.4 -10.4342708327844 0.88211117185485 -10.1396800449269 0.614201968344573 0.3 0 2 -10.2519825634167 0.523741379233963 0.47655960188932 0.0686778042933689 2.08841850355134 -10.2873060687967 0.606116110793498 0.489802888072112 0.0739431267759676 2.2268400073475
35.5 -9.89344539099432 1.04156939172004 -10.1987840862592 0.805269266169694 0.3 0 2 -10.2417854938366 0.805732060256219 0.334408949950581 0.00426442750592995 2.19342676200204 -10.2020200000423 0.885671191919974 0.25607615517199 -0.0293636206227096 2.20905952901934
35.6 -10.4119852058589 1.08677287322715 -10.2578881275915 0.996336563994815 0.3 0 2 -10.340966672205 1.03900004987615 0.356371563107737 0.0129561528269636 2.2786402928467 -10.3191607344284 1.09507062577445 0.321691427738647 0.000523742667514038 2.25217760504091
35.7 -10.5372466058734 1.13213645499064 -10.3169921689238 1.18740386181994 0.3 0 2 -10.4556072861574 1.21526749225072 0.409940940813826 0.0331273187458686 2.23185196305976 -10.4487382858361 1.24543597591909 0.410234588130183 0.0366835501015225 2.17167629497775
35.8 -10.4905597809592 1.33270430837062 -10.376096210256 1.37847115964506 0.3 0 2 -10.5232956254565 1.3884706225388 0.406852712997415 0.029039435927755 2.14873444633538 -10.5166841994131 1.40459846358853 0.411595708459064 0.033786957334091 2.0746508503163
35.9 -10.7365410457807 1.4858133744569 -10.4352002515883 1.56953845747018 0.3 0 2 -10.6550811158339 1.54980778058141 0.472433947211621 0.052230679692257 2.11831708329403 -10.6532185073958 1.55570499643218 0.493029418929381 0.0645347147363647 2.04529469646675
36 -10.5090409816172 1.57324723501579 -10.4943042929206 1.7606057552953 0.3 0 2 -10.6693416049516 1.67612052631071 0.427643351591728 0.0311903285004737 1.91835837863104 -10.6547330186844 1.67681031010798 0.425309412459563 0.0315866573827326 1.8335668807892
36.1 -10.2264766070661 1.59260675855164 -10.5534083342528 1.95167305312042 0.3 0 2 -10.6137894715734 1.76670658115783 0.336021474914732 -0.00578972910014708 1.62507802982799 -10.5362530788903 1.74967300272937 0.255311343713583 -0.0405646610452481 1.45305746266336
36.2 -11.0102626962295 2.49468863643431 -10.6125123755851 2.14274035094554 0.3 0 2 -10.6842606906721 2.01814220350684 0.313987388545586 -0.0144508557839639 1.83587149038784 -10.7379214266473 2.11122570214804 0.352612987753244 0.00417419053796712 2.04499870622911
36.3 -10.5660551229494 2.18186229517712 -10.6716164169174 2.33380764877066 0.3 0 2 -10.6944147622641 2.20380856576231 0.261147129511135 -0.0340280886932452 1.82250027177575 -10.7171602250235 2.25726593041004 0.264651248474238 -0.0332156573546768 1.87115115058451
36.4 -10.7217540590173 2.58133290666903 -10.7307204582496 2.52487494659579 0.3 0 2 -10.7194284091394 2.43849896383601 0.21018167982481 -0.0516217490948077 1.91982532760396 -10.7513565863928 2.48799320517045 0.223221694839107 -0.0472123726268672 1.9608705115059
36.5 -10.7010803026813 2.77476402326863 -10.7898244995819 2.71594224442091 0.3 0 2 -10.7319302785079 2.67608308135114 0.153178413340889 -0.0700198168011364 1.99881242056757 -10.7603867092762 2.71210099224165 0.162449819539521 -0.0680743768072838 2.00298269645755
36.6 -10.8365069136479 3.00249002769641 -10.8489285409142 2.90700954224603 0.3 0 2 -10.7805384865046 2.91395965179719 0.142844063151878 -0.0685032501072784 2.07863126011277 -10.8105217665874 2.94263270894856 0.161027392959792 -0.0620300101059727 2.08264989656734
36.7 -11.121694230755 2.93143647773202 -10.9080325822464 3.09807684007115 0.3 0 2 -10.9089263053329 3.06104023487493 0.252525488944208 -0.02030337809572 1.99496692461121 -10.9504844101779 3.07279315970794 0.29438234891379 -0.00317691546182765 1.98588873050479
36.8 -10.9013897734498 3.35569453942125 -10.9671366235787 3.28914413789627 0.3 0 2 -10.9398132206016 3.2871918571223 0.216723723049588 -0.0327094964715279 2.04934032891057 -10.9676167009185 3.29533899854441 0.237332215928687 -0.0259538116656411 2.02785926891065
36.9 -11.0142876073484 3.86975859261871 -11.026240664911 3.48021143572139 0.3 0 2 -10.9912193113882 3.59986276229983 0.177710066811235 -0.0453505861940447 2.25105854534673 -11.0182926770151 3.62656523311664 0.201772360101857 -0.0353669660671207 2.30918458034727
37 -10.8520344488808 3.88071865293617 -11.0853447062432 3.67127873354651 0.3 0 2 -10.9659584563067 3.84297758539878 0.0937956046386968 -0.0738148913258516 2.27366616129862 -10.9791677416001 3.86274190489145 0.0903908686013738 -0.078328077419546 2.27930737355571
37.1 -10.9661913949357 3.59166852375918 -11.1444487475755 3.86234603137164 0.3 0 2 -10.9886641075326 3.95065656529962 0.112235929001303 -0.0612337149741923 2.06204856541203 -10.9815163380755 3.9140133958166 0.0834589977593125 -0.0797254248890845 1.90149725947699
37.2 -10.914184678227 3.87827650708942 -11.2035527889078 4.05341332919676 0.3 0 2 -10.9808784333249 4.0787505164001 0.0873960020083618 -0.0668962586806203 1.92051171861528 -10.9625173530839 4.02395233281216 0.0392690055788245 -0.0950382264529024 1.71927194673786
37.3 -11.2114730246131 4.2262696590779 -11.26265683024 4.24448062702188 0.3 0 2 -11.074464035438 4.25071181497108 0.158603894864716 -0.0344063793309031 1.89913724381914 -11.0603533370964 4.2079123715497 0.131649904923334 -0.0482743383545408 1.77653556584927
37.4 -11.6500433600199 4.19707661414353 -11.3217608715723 4.435547924847 0.3 0 2 -11.2580967482415 4.35816173042836 0.331455954706641 0.0348806638002344 1.78890245575653 -11.2898197993785 4.32264588444317 0.383596920597255 0.0601460622294586 1.7228932448674
37.5 -11.2735255059186 4.80989352532852 -11.3808649129046 4.62661522267212 0.3 0 2 -11.3118077664467 4.60434659078878 0.313676900205986 0.0257892549870902 1.91872108540681 -11.329338124308 4.59741341657927 0.339710949639786 0.0395467936622834 1.95008620773653
37.6 -11.2261834141867 5.12409775131479 -11.4399689542368 4.81768252049724 0.3 0 2 -11.3394077871414 4.87776882295087 0.261460486163191 0.00356926077289147 2.06006844575411 -11.3371300842811 4.9011087396312 0.247902189680687 -0.000842144898907826 2.16081359543039
37.7 -11.2442672939436 4.93017605360087 -11.4990729955691 5.00874981832236 0.3 0 2 -11.3440791387603 5.03532931544602 0.222868981848041 -0.0114241791005239 1.97099719041566 -11.3320986321353 5.04510879052766 0.193815481941326 -0.0239366543880628 1.9865669958338
37.8 -11.6803518091915 5.73844544976626 -11.5581770369014 5.19981711614748 0.3 0 2 -11.4624586030523 5.35348105399864 0.265944806523552 0.0059474259541177 2.21231900456142 -11.4956528347253 5.41940743457948 0.29805342713067 0.0240830670099852 2.43591047625222
37.9 -11.6595664366537 5.12426973773328 -11.6172810782336 5.39088441397261 0.3 0 2 -11.5740427564858 5.47073087943183 0.344162960609451 0.0348615865646777 2.07593641731949 -11.6007855647427 5.46354748305122 0.390625359396835 0.0580815766035361 2.06647835092913
38 -12.1497217413962 5.71897980142526 -11.6763851195659 5.58195171179773 0.3 0 2 -11.8018443443393 5.66777694882014 0.50609713224138 0.0926888261257322 2.15286198687362 -11.8673124356462 5.67823713016122 0.613033478180507 0.144865148860451 2.25666781332445
38.1 -11.2325677044174 6.07613646792906 -11.7354891608982 5.77301900962285 0.3 0 2 -11.7687933280507 5.90502272984853 0.379328011262823 0.037924377055278 2.14897820903666 -11.6965610325842 5.94049574574798 0.281164901734264 -0.00376411986525219 2.11325181010954
38.2 -11.8137942329991 5.65767418938782 -11.7945932022304 5.96408630744797 0.3 0 2 -11.8319544089772 5.99363877442732 0.405689045368699 0.0460714005993486 1.97195034637961 -11.7747402498422 5.97020497757948 0.363053550294188 0.0312823645460442 1.78127376712983
38.3 -11.9082920633979 6.60795106837231 -11.8536972435627 6.15515360527309 0.3 0 2 -11.9091312381486 6.27364826697652 0.383784716897902 0.0334965914051449 2.11782999966418 -11.870252571567 6.30483408237104 0.345494084071338 0.0209426661177893 2.14871648511563
38.4 -11.2406754803665 6.704243807682 -11.912801284895 6.34622090309821 0.3 0 2 -11.7989725905085 6.52774281829277 0.205632947971558 -0.0329808871492728 2.09029454879621 -11.6712262593223 6.57338826365977 0.0151015679526711 -0.117623490519311 2.0452608821021
38.5 -11.562316424109 6.49285657375425 -11.9719053262272 6.53728820092333 0.3 0 2 -11.7599265290349 6.67090316704464 0.144503995428612 -0.0518036378536612 1.95861174376763 -11.6274280919518 6.67820139357279 -0.0393194998516304 -0.132604276863103 1.80921231877706
38.6 -12.0046656768939 6.49829853445972 -12.0310093675595 6.72835549874845 0.3 0 2 -11.8379102798714 6.7740254052856 0.199846485270813 -0.0289219297445441 1.84810436396682 -11.762354975934 6.73664440233643 0.131632595998825 -0.0551692729771353 1.60890062551309
38.7 -12.1111067520452 7.1265032088431 -12.0901134088918 6.91942279657358 0.3 0 2 -11.9411355974291 6.99937601011146 0.241775491209773 -0.0120188188233684 1.94076557406258 -11.9044027813844 6.97974235890201 0.258037863454876 0.00502040982103181 1.8378259437748
38.8 -11.3459271971948 7.38954797741718 -12.149217450224 7.1104900943987 0.3 0 2 -11.8356338530615 7.23166237192771 0.0999068285885825 -0.0605594930755902 1.94165066300207 -11.7338554837944 7.23280674711209 -0.0239196130253099 -0.111443202021664 1.8843578331566
38.9 -11.5054061091246 7.02531741571745 -12.2083214915563 7.30155739222382 0.3 0 2 -11.7602144549222 7.32296949685836 0.0261250856692273 -0.0835507762639383 1.75692387774533 -11.6427057951019 7.28040277110539 -0.135452167554007 -0.154639123950874 1.5543713019941
39 -11.9163704842884 8.07627416209264 -12.2674255328886 7.49262469004894 0.3 0 2 -11.7892555761691 7.62069295102636 0.0137093612412111 -0.0804036107869125 1.94575061017087 -11.7305488315717 7.65965577129633 -0.033756775286443 -0.090670163510703 2.05327187869245
39.1 -11.9668508453436 8.05577095492566 -12.3265295742208 7.68369198787406 0.3 0 2 -11.8357564173952 7.86981077527859 0.0290252233861771 -0.0683728998547821 2.03722421307604 -11.8162294943375 7.93265264504688 0.0647534616472865 -0.0384513711746155 2.20925960915076
39.2 -12.3279801905643 7.10531584735231 -12.3856336155531 7.87475928569918 0.3 0 2 -11.9573162707635 7.92209417180478 0.131090736629848 -0.0318081603311204 1.83561034103661 -12.0160605358321 7.78610274306816 0.297334738854952 0.0461864746299724 1.45804446989983
39.3 -12.3409193325028 7.60019517202786 -12.4447376568854 8.0658265835243 0.3 0 2 -12.0781814273934 8.01104619150103 0.218748940581834 -0.00143087680989376 1.7197377952177 -12.1560793118723 7.81428074128087 0.435757630155738 0.0984900409599912 1.25790313955289
39.4 -12.4670704945348 8.54982080304309 -12.5038416982176 8.25689388134943 0.3 0 2 -12.2277949385029 8.24486041464358 0.308021425649541 0.0307688774757952 1.83943118845295 -12.3063618971839 8.15479384232616 0.52233542449131 0.130431807585677 1.79509314894075
39.5 -12.8999350911926 8.85119824586679 -12.5629457395499 8.44796117917455 0.3 0 2 -12.4680479926524 8.49506869872894 0.464164785228629 0.0839342145272435 1.99751910584082 -12.578624578475 8.51542485852601 0.705780939056583 0.193409844681665 2.37142980729472
39.6 -12.3767557040604 8.21304805784939 -12.6220497808822 8.63902847699967 0.3 0 2 -12.5216266737994 8.59284426019879 0.463291263061983 0.0775048753672015 1.87568879528995 -12.5958069649958 8.51897289501723 0.670287051897318 0.168211850261417 1.86890988671536
39.7 -12.3222720341636 8.53779507116347 -12.6811538222144 8.83009577482479 0.3 0 2 -12.535770662883 8.72345119341599 0.42447517698702 0.0591792308911613 1.795226773698 -12.565549150655 8.61410529753133 0.563320006784097 0.116414150189361 1.58673855567639
39.8 -13.6172771436406 8.81504686284789 -12.7402578635467 9.02116307264991 0.3 0 2 -12.7979877573268 8.84616772452157 0.608399613218074 0.119167325979342 1.83874924034149 -13.0041456488628 8.79366140417522 0.952683542240548 0.26177300583866 2.12028057220427
39.9 -12.7365310785115 9.06096784950506 -12.799361904879 9.21223037047503 0.3 0 2 -12.8700712987904 9.0145327193088 0.597362073348427 0.107741709015362 1.84075446125496 -13.0162952640257 8.96195265917254 0.811721537687697 0.184519087148383 1.95101753116781
40 -12.8338717211595 9.98646287660279 -12.8584659462112 9.40329766830015 0.3 0 2 -12.9457925769057 9.34172179706047 0.541234611555192 0.0788535810087918 2.02603629590865 -13.0463071270277 9.40939606682726 0.51458816217759 0.0343279438069779 2.28891386080854
40.1 -12.9957801772674 9.54893250996677 -12.9175699875435 9.59436496612527 0.3 0 2 -13.0364120572776 9.52290013709945 0.54352280439495 0.0741820195629575 2.02610043371604 -13.0936705298518 9.58776346819746 0.469254080403691 0.0148060726358297 2.15853494922479
40.2 -13.0703248327227 9.29582923494698 -12.9766740288758 9.7854322639504 0.3 0 2 -13.1226610610568 9.61101574829221 0.572841524610676 0.080892491553047 1.91903346135589 -13.1405265621541 9.6088113576056 0.522902013785473 0.0397537419562035 1.77901402900616
40.3 -13.0657772965065 10.3435071921768 -13.035778070208 9.97649956177552 0.3 0 2 -13.1776995951177 9.89475631961528 0.506764683685888 0.0515653714149428 2.02288685355173 -13.1710229911955 9.96755535558058 0.34961431941997 -0.0374601362612443 2.08288505449945
40.4 -13.2474276803576 9.83084897664244 -13.0948821115403 10.1675668596006 0.3 -0.02 2 -13.2676962579379 10.0189161721062 0.529827966521937 0.0568319263876299 1.95974247875743 -13.2417771094548 10.0462804502879 0.402112954924156 -0.0125216372810667 1.85731330058095
40.5 -13.3516196425762 10.662494010986 -13.1539861528726 10.3586341574258 0.296 -0.04 2 -13.3585992431217 10.2950304152478 0.495977665755307 0.0401344718753246 2.07139955250417 -13.3329975031576 10.3743304146204 0.342491470955904 -0.0353586901015089 2.18360079142543
40.6 -13.2426091765049 10.8094725960423 -13.2123254542199 10.5499363422494 0.288 -0.06 2 -13.3862696768757 10.5609428524007 0.420104913841466 0.0114293551722349 2.11671243821907 -13.3431799882107 10.6613188209859 0.227398098360954 -0.0791771888330494 2.28249449428446
40.7 -13.4380350480315 10.5771554389001 -13.2691324875653 10.7416991148683 0.276 -0.08 2 -13.4625353118584 10.7120978731508 0.429540651916003 0.014186104250545 2.0637289740702 -13.4107007897015 10.7754070554541 0.269286033617196 -0.0569986326718341 2.07583640586747
40.8 -13.2744888381173 11.0465818174934 -13.3236343328093 10.9341297487731 0.26 -0.1 2 -13.4576982334754 10.9420273002337 0.347047938307373 -0.0145747992768852 2.0536157450418 -13.3893784932008 11.001287864169 0.160808518128715 -0.0970290411917365 2.06836695633193
40.9 -13.3310913480532 10.6971044479878 -13.3750504431877 11.1274077444 0.24 -0.12 2 -13.4664009654469 11.0322075595151 0.328682622435157 -0.0198792816828499 1.89886937120348 -13.3827735117938 11.0265997766676 0.148191615198785 -0.101106569721813 1.66989848391898
41 -13.3054831815402 11.2538544457788 -13.4225909684732 11.3216753393704 0.216 -0.14 2 -13.4530689464547 11.2271602375742 0.258809621391204 -0.0426208017792584 1.872785292294 -13.3695942580923 11.2131103347141 0.0809146163241561 -0.121647683887921 1.69184210198303
41.1 -13.8313723605799 12.0592465552961 -13.4654558280448 11.5170278510356 0.188 -0.16 2 -13.5772506917203 11.5360008125296 0.27833516708783 -0.0314526074124193 2.06737929901463 -13.551960816446 11.622887947536 0.210353274521677 -0.04533746193299 2.28505089392771
41.2 -14.1298965837315 11.324543227068 -13.5028347300644 11.7135038487651 0.156 -0.18 2 -13.781464789823 11.6395292713596 0.427270038551489 0.022233157446897 2.02802205787276 -13.802142408711 11.6620252951824 0.485837166085558 0.0670582130453189 2.00285467167145
41.3 -13.0738537317923 12.1804246374964 -13.5339083367579 11.9110751801041 0.12 -0.2 2 -13.7089175475229 11.8910502341427 0.275219470247532 -0.0322992757206522 2.02286289690711 -13.5846806876137 11.9581884607935 0.0973148368601957 -0.0973656994572524 2.01405007448892
41.4 -13.5337581367037 12.100995051271 -13.5578507782157 12.1096369072749 0.0799999999999995 -0.2 2 -13.7086835741561 12.087268265723 0.219996572759623 -0.0493872666453313 1.99651559001776 -13.5765755296764 12.138009359217 0.0495262492385984 -0.109852540684622 1.95427095322112
41.5 -13.1960938651849 13.0383824585155 -13.5738337170095 12.3089972485354 0.0399999999999995 -0.2 2 -13.6158288099337 12.4473492437387 0.050184607837744 -0.102490133292192 2.13632163241724 -13.4424408298741 12.5792246101578 -0.193237449362864 -0.192652285808427 2.40727967379606
41.6 -13.6459154268208 13.0015832916697 -13.5818315838468 12.5088372698676 -4.71844785465692e-16 -0.2 2 -13.6364929822516 12.7426944671848 0.0196767862720405 -0.103573574663934 2.2428493556935 -13.5007005471729 12.8798898822834 -0.114086866903789 -0.136328645731678 2.55980486968338
41.7 -13.4254329484497 12.0575240493745 -13.5818315838468 12.7088372698676 -0.0400000000000005 -0.2 2 -13.5691067828302 12.8193272175239 -0.0406052763907919 -0.120539436278087 2.0334185547535 -13.4339249077504 12.7643496665966 -0.197547901726433 -0.180703628113575 1.77032520184593
41.8 -13.6690504943711 12.7534194824372 -13.5738337170095 12.9086772911998 -0.0800000000000005 -0.2 2 -13.5941811846698 12.9698258256713 -0.0296493529992106 -0.110236733890503 1.97333143624262 -13.5049879600888 12.8749521967115 -0.103970458659615 -0.133324802263006 1.62617557513038
41.9 -13.9019292483845 13.060706593375 -13.5578507782157 13.1080376324604 -0.12 -0.2 2 -13.6872677515471 13.1377940521572 0.0365737293721601 -0.0814009112806724 1.95267712006224 -13.6427880406916 13.045872598538 0.0656060184003245 -0.0530609347131628 1.63037762167781
42 -13.508477947656 13.8259647057519 -13.5339083367579 13.3065993596311 -0.160000000000001 -0.2 2 -13.6433549919613 13.4311277444849 -0.0313982297076886 -0.0955144739853192 2.0694555181767 -13.6050340783571 13.4250256636905 0.00316528022839073 -0.0633721456022347 2.0908152774756
42.1 -13.8496266342763 13.6767032868925 -13.502044695435 13.5040448163062 -0.200000000000001 -0.2 2 -13.7059714515315 13.6453195862297 0.00824494501742545 -0.0750456143301439 2.08654213187913 -13.6972928604738 13.6504540400148 0.105754018379639 -0.0143829102649703 2.13091740683543
42.2 -14.0530463001873 14.0233702644126 -13.462310829276 13.7000581318745 -0.240000000000001 -0.2 2 -13.8225022311869 13.890500122695 0.0911071518161478 -0.0401405288693329 2.14376047163707 -13.8499289415294 13.9212493070095 0.265007495281941 0.0550753651730286 2.27688953843793
42.3 -13.3691531954461 13.5819650991855 -13.4147703039906 13.8943257268449 -0.280000000000001 -0.2 2 -13.725336206892 14.0135181882672 -0.0163897538794499 -0.07699323364208 2.01674181462985 -13.6900447108486 13.9399617592762 0.0238411166544292 -0.0532129627283801 1.77207149510456
42.4 -13.6937085248305 14.6566396160333 -13.3594991742778 14.0865368145071 -0.320000000000001 -0.2 2 -13.7037442182637 14.3106076744112 -0.0504424863859221 -0.0801689452039137 2.13336992546842 -13.6996706087789 14.308624892641 0.00982779140956852 -0.0506247109896504 2.17931807204879
42.5 -12.7899548237709 14.8362175072855 -13.2965858621545 14.2763838981235 -0.360000000000001 -0.2 2 -13.467091448843 14.6060312730121 -0.268017918556827 -0.145991665605953 2.22403344411599 -13.3473765027756 14.629891198841 -0.440420722581401 -0.231028266071629 2.32010403089601
42.6 -13.4377081984545 14.7618006357624 -13.2261310154995 14.4635632628591 -0.400000000000001 -0.2 2 -13.415714878517 14.8068817584583 -0.294159270562683 -0.144351369589744 2.20683380621058 -13.3232606869497 14.8151768965258 -0.403814389071214 -0.195283522005559 2.25351550168278
42.7 -13.1918331290289 14.9019618696045 -13.1482473470378 14.6477754616597 -0.440000000000001 -0.2 2 -13.304499345543 14.9895727664262 -0.368775910700714 -0.15968757203937 2.17918348141633 -13.2145040771633 14.9810977700605 -0.482022207569956 -0.212201926920513 2.17749913808744
42.8 -12.7087305836216 15.7644978903374 -13.0630594540246 14.8287257943037 -0.480000000000001 -0.2 2 -13.0820694419892 15.3154860375014 -0.516288161936825 -0.191212249113984 2.36334090287648 -12.960556295787 15.3689604795034 -0.652045548987309 -0.245302638382533 2.66564817553263
42.9 -12.9652540880908 14.9196959930595 -12.9707036189163 15.0061247788596 -0.520000000000001 -0.2 2 -12.9436863038284 15.3996235822286 -0.597882965983843 -0.208901274749147 2.22537960718322 -12.8462495237568 15.3587361519381 -0.761346072902902 -0.284527608666251 2.20178597680724
43 -13.3504699467668 15.0617039095519 -12.8713275913476 15.1796886147951 -0.560000000000001 -0.2 2 -12.9543598778233 15.4929728294206 -0.548449012321062 -0.184171955920631 2.05555940631248 -12.9526913912558 15.3792134064276 -0.610948757903274 -0.221953240151309 1.66170067905473
43.1 -12.4542889932405 15.1266235767319 -12.7650903517634 15.3491396369978 -0.600000000000001 -0.2 2 -12.7264857893839 15.5388262848367 -0.718016622980708 -0.232491882706359 1.96989409147651 -12.6923037559225 15.3800731905255 -0.908943899653909 -0.334585741082466 1.61617035141392
43.2 -12.5740465900802 14.3742694916656 -12.6521618570844 15.5142067599797 -0.640000000000001 -0.2 2 -12.5645722704813 15.4252911224465 -0.867442963749175 -0.281167602186955 1.69975167983884 -12.5578016007369 15.1207776258022 -1.21070109967135 -0.471182299275601 1.05463266353318
43.3 -13.2819447236814 15.8666134917182 -12.5327227688119 15.6746259115566 -0.680000000000001 -0.2 2 -12.6297190619677 15.5468480580399 -0.754377060981563 -0.233617367367318 1.57222105190344 -12.7578717584405 15.3470460533456 -0.799770716768301 -0.285664882506423 0.810946751796481
43.4 -11.7883479731104 15.536255766481 -12.4069641640082 15.8301404553068 -0.720000000000001 -0.2 2 -12.3899581002699 15.6568563985132 -0.897433184251612 -0.264235133797335 1.66867291284343 -12.381910649212 15.476363721771 -1.10400475969545 -0.367904496229826 1.42460583926011
43.5 -12.1145866677722 14.9700071202641 -12.2750872296139 15.9805016011349 -0.760000000000001 -0.2 2 -12.241612154691 15.6259197845964 -1.01127994514193 -0.294702280637162 1.55326638444753 -12.2104715064878 15.3869921517676 -1.34794949419834 -0.457665912582569 1.32053480147127
43.6 -12.8628991380942 16.4439899000992 -12.1373029405918 16.1254688032831 -0.800000000000001 -0.2 2 -12.2292008263611 15.7919307119283 -0.931282322332169 -0.254426265311929 1.52171524727727 -12.3693345842468 15.6744120125615 -0.857916291049901 -0.24412239528925 0.983167718339139
43.7 -11.7693639906897 17.1451160481866 -11.9938317224119 16.2648101451525 -0.840000000000001 -0.2 2 -12.025463091889 16.0726770327917 -0.937998464582857 -0.228367308704995 1.76280934888322 -12.0931478178097 16.1309051688938 -0.66050485503123 -0.096641271863213 1.77659847299807
43.8 -11.0809003597285 15.9452400232611 -11.8449030984177 16.3983027103208 -0.880000000000001 -0.2 2 -11.7288071414188 16.1662153615005 -1.08823857606919 -0.255713017416385 1.90024184671984 -11.6531698247357 16.187718511985 -1.10781248163183 -0.248789098674257 2.20673170850386
43.9 -12.0100864992943 16.7954625771153 -11.6907553226379 16.5257329391605 -0.920000000000001 -0.2 2 -11.6362283055289 16.3354118658463 -1.0469964879585 -0.227501406463515 1.88865461944554 -11.6782980294828 16.4617081796244 -0.771145858701998 -0.099236676916999 2.01132182242042
44 -11.5040566232021 16.8485774723987 -11.5316349986306 16.6468969704892 -0.960000000000001 -0.2 2 -11.472658646674 16.5081016478589 -1.04863981004394 -0.210726997808284 1.94690341896962 -11.5312373387388 16.6888279856987 -0.715952090904089 -0.0638555015870567 2.129003421954
44.1 -11.1841140286227 16.8299804866978 -11.3677966849704 16.7616009677037 -1 -0.2 2 -11.2730396756156 16.6525483728399 -1.08150495959688 -0.204179188554983 2.01216927394241 -11.3097763570118 16.836255762204 -0.817281454941832 -0.097287926978521 2.23962822070617
44.2 -10.9984382155919 17.1226541127294 -11.1995024880089 16.8696614288773 -1.04 -0.2 2 -11.0692350649964 16.8323997429016 -1.08990513123768 -0.189033563809504 2.09792040352529 -11.0924860518791 17.0329667331907 -0.849540055494861 -0.0983745356187216 2.38443990783273
44.3 -10.657971585412 16.4935098889631 -11.0270216425602 16.9709054803239 -1.08 -0.2 2 -10.8261387869624 16.8296037869982 -1.21241745662769 -0.21459357956841 2.09108385037582 -10.7853072798905 16.9189333024078 -1.22441386707705 -0.253650206338181 2.22138767794593
44.4 -11.0418706040945 17.4297121311727 -10.8506300811832 17.0651711531586 -1.12 -0.2 2 -10.7310264351842 17.0251644641074 -1.14274549318024 -0.181829630973295 2.05902334383531 -10.7714646309407 17.1727629799135 -0.95474291088684 -0.115543472510283 2.06620831811723
44.5 -10.2811767021899 17.4872015819078 -10.6706099927479 17.152307642414 -1.16 -0.2 2 -10.4782984309015 17.2025067136147 -1.15557263507567 -0.16751348550296 2.18772952033495 -10.4839819763815 17.352905571017 -1.0160857857681 -0.12437806908196 2.34753472704804
44.6 -11.0573199375472 17.536932465511 -10.4872493709936 17.2321755482952 -1.2 -0.2 2 -10.4598614827791 17.3623599132198 -1.0774090465642 -0.141362125027572 2.02585738289584 -10.5896254836051 17.5296719968529 -0.754630502962473 -0.00930065656527169 1.85165197004035
44.7 -10.3458265793729 17.3944218078119 -10.3008415538001 17.3046470991906 -1.24 -0.2 2 -10.2961737888277 17.4413891547659 -1.1100356054995 -0.143796832153371 1.99884977190616 -10.4110042047145 17.5632782102706 -0.895117249172823 -0.0706238596930262 1.81564064358316
44.8 -9.78665620397905 17.5631516568027 -10.1116847539102 17.3696063560783 -1.28 -0.2 2 -10.0399686488554 17.5383734651858 -1.16385992370545 -0.14727222882712 2.09203416548754 -10.0849602614797 17.626342482976 -1.11126767005968 -0.155808385726132 2.06651080404904
44.9 -10.1978279256193 18.0427740055287 -9.92008158185235 17.4269493980047 -1.32 -0.2 2 -9.93698244520186 17.738493754807 -1.09089838483071 -0.11748525889663 2.05921598616348 -10.0199641025302 17.8413831724701 -0.92554000359984 -0.0632551367241383 1.98389071708579
45 -10.3415448220317 17.0421788544878 -9.7263385618287 17.4765844883352 -1.36 -0.2 2 -9.8722644180863 17.6743697650936 -1.16916833742211 -0.142932448920053 1.82525964403808 -10.0231845869069 17.642082352439 -1.12271886751255 -0.152287800343787 1.33701359943918
45.1 -9.60476771082867 17.7990444966886 -9.53076564134164 17.5184322215135 -1.4 -0.2 2 -9.68214461050553 17.754392210938 -1.19780424299679 -0.142511160393448 1.85625676169572 -9.79321275299312 17.7317782405969 -1.19452003385834 -0.169819845543595 1.57240409076894
45.2 -10.1621614330668 16.4547002348134 -9.33367569534394 17.5524256500935 -1.44 -0.2 2 -9.60771727308981 17.5900321128122 -1.33808737541892 -0.186744856844803 1.60749803783251 -9.82663524072978 17.3571801169988 -1.55093761486168 -0.327961782837888 0.834397612421291
45.3 -8.43483280515456 17.433148186783 -9.13538402570561 17.5785103918411 -1.48 -0.2 2 -9.26256256953133 17.5198093202077 -1.50313366607511 -0.221611727765481 1.7758753404072 -9.26212752801746 17.3927315830793 -1.83903935995842 -0.404974901595053 1.86429876249489
45.4 -9.33243173657004 18.327416750685 -8.93620785679808 17.596644716734 -1.52 -0.2 2 -9.14380447199806 17.6729938921398 -1.42662200094089 -0.186017271860201 1.76568799901602 -9.19217247591738 17.6273144522028 -1.51451941435422 -0.244399884022493 1.64528074924534
45.5 -7.8859507843209 17.9739088366584 -8.73646582800296 17.6067996137207 -1.56 -0.2 2 -8.79109817931694 17.7282477357913 -1.4905594320575 -0.18549848335393 1.99026164121927 -8.61227524825753 17.719930987732 -1.5976845338712 -0.216650265147677 2.60035826108789
45.6 -8.16260644664039 17.8339715560976 -8.53647748395697 17.6089588371324 -1.6 -0.2 2 -8.51383665427281 17.752900704882 -1.54226333310176 -0.18557151463221 2.0870707876629 -8.28462382176439 17.7510800070827 -1.62257242982662 -0.196620775536402 2.75465284251587
45.7 -8.07910269633839 17.4589620221677 -8.33656276334867 17.6031189326721 -1.64 -0.2 2 -8.25162140050137 17.6831890268427 -1.64917313080587 -0.204453187253671 2.13349256613311 -8.02942379273217 17.6248947059726 -1.80959264969364 -0.252398479574398 2.71552521675049
45.8 -8.13965150837929 17.5326349027917 -8.13704148708483 17.5892892429413 -1.68 -0.2 2 -8.05622429716933 17.6364186271177 -1.71167302034356 -0.211515178550975 2.10858608562798 -7.90416777281294 17.5577900721536 -1.87406646010366 -0.264367345202118 2.40367312192928
45.9 -7.86236365571518 17.7770519928466 -7.93823284664522 17.5674918924933 -1.72 -0.2 2 -7.85420420646807 17.6524283916262 -1.72107465993429 -0.200964253822949 2.10374825400926 -7.74579602516085 17.6107677286009 -1.79712173732596 -0.216197593023286 2.19155804537951
46 -7.72740355810869 17.165426334619 -7.74045489344428 17.5377617524391 -1.76 -0.2 2 -7.65690745399782 17.5002211452114 -1.85267166880152 -0.22900001909415 2.0906878922976 -7.60167975220634 17.4042668520585 -2.02755939911879 -0.294995007472639 2.11259081362299
46.1 -7.67083430821681 17.3730067825546 -7.54402403001676 17.5001463846605 -1.8 -0.2 2.1 -7.50599015518397 17.4268495215532 -1.90785136779737 -0.234387516464388 2.03308134495017 -7.50801474051575 17.3385146083584 -2.07370446385731 -0.298592311404854 1.88397410534306
46.2 -7.70417575758225 17.3801880068588 -7.33951602753234 17.4524339447749 -1.842 -0.2 2.2 -7.40828494596707 17.3706930935609 -1.94311702320049 -0.23696416130558 1.92005209696376 -7.47683941448769 17.302578949503 -2.09934215619748 -0.301766439680163 1.5506886930713
46.3 -7.33496406019227 16.9524496766599 -7.12755721655843 17.3934978569295 -1.886 -0.2 2.3 -7.25478540687396 17.2017517938703 -2.06442723157425 -0.260733114844 1.91316647218202 -7.33468153794492 17.1279185266574 -2.25329407137076 -0.341092238455237 1.65957552588571
46.4 -6.27891291818693 17.3648924642266 -6.90888856724603 17.3221955301239 -1.932 -0.2 2.4 -6.92794850276202 17.1625175313299 -2.06713980431153 -0.235812213310493 2.08439607266727 -6.88285665820185 17.1184618169417 -2.07377156323103 -0.213240469394569 2.20741258870416
46.5 -7.51479462793321 17.3723719568304 -6.6843752577866 17.2373794121063 -1.98 -0.2 2.5 -6.87236341554531 17.1545900041932 -2.05760416028847 -0.228833623599047 1.89661796764219 -6.99236356929341 17.1615390009021 -2.08455671078916 -0.235936467164494 1.427657030927
46.6 -6.48846800673609 17.3235472127195 -6.45501576896615 17.1379096936588 -2.03 -0.2 2.6 -6.66285286825791 17.1408199201591 -2.03743571688733 -0.208075303215224 1.91110069311007 -6.73760630631998 17.1629089817509 -1.98041605485507 -0.17171912553412 1.61057072904311
46.7 -5.88585856002472 16.5196431299221 -6.22195027626674 17.0226687455857 -2.082 -0.2 2.7 -6.39006916335464 16.9278270698222 -2.16077438836188 -0.223910810135401 2.09212119242659 -6.32314676086296 16.8745269037915 -2.14978668692071 -0.197718174837748 2.39003424716305
46.8 -5.08161506413978 17.1083106539611 -5.98646808345113 16.8905773497011 -2.136 -0.2 2.8 -5.9986403216453 16.8964885279227 -2.09908732471377 -0.178367220107349 2.28859177523154 -5.74580423240217 16.8667392106066 -1.88039057829786 -0.0484209071996212 3.00489864815845
46.9 -6.29337530518103 16.4188259874125 -5.75001381419689 16.7406127587089 -2.192 -0.18 2.9 -5.87763717384374 16.6862289089892 -2.23008544837184 -0.208226222327717 2.25990107479075 -5.76914334613495 16.6267193581355 -2.18312321742376 -0.173033562539231 2.50630556651732
47 -5.60718296434898 17.0765871876055 -5.51419205186718 16.5718285876155 -2.2442 0 3 -5.67861059572602 16.69293238769 -2.16260186406243 -0.176326253357619 2.18896733907562 -5.57230668588758 16.7295718278493 -1.98036706472905 -0.0850887490819675 2.22166351379738
47.1 -4.63594724913249 16.4773824937833 -5.27968100297182 16.3847335103259 -2.2442 0 3 -5.34088340681816 16.5492056128394 -2.17414670635093 -0.15881178323028 2.3643900265667 -5.09531957462988 16.5757998735323 -1.94458934870829 -0.0492247673418326 2.84795794584753
47.2 -4.85227145779019 15.7313865767432 -5.04516995407645 16.1976384330363 -2.2442 0 3 -5.09876529154175 16.2322230691905 -2.33031043758433 -0.187156867777547 2.5361001266349 -4.84826561010601 16.1566198969771 -2.28598200245409 -0.174201035075064 3.11591820498708
47.3 -4.66360288717751 14.8636787741356 -4.81065890518108 16.0105433557467 -2.2442 0 3 -4.87756624146979 15.7675918959358 -2.56824415862331 -0.23369519300832 2.78381500381775 -4.66536020653547 15.4884611879353 -2.80817679216135 -0.346922638937436 3.56078291887812
47.4 -4.50847607247461 16.4179641594392 -4.57614785628571 15.8234482784571 -2.2442 0 3 -4.64876783125812 15.6993833679814 -2.49584873600112 -0.195518778083205 2.71720354502404 -4.47833526647628 15.6319957676784 -2.50514458931113 -0.215187937979567 2.87258129531519
47.5 -4.84763850917005 15.5925054528051 -4.34163680739034 15.6363532011676 -2.2442 0 3 -4.57117405381311 15.488213443284 -2.58022303196056 -0.208933326856519 2.63832555337931 -4.53505093568019 15.443993224159 -2.71353420502442 -0.290280571254261 2.45319321156752
47.6 -4.47393307638902 15.5590090157403 -4.10712575849498 15.449258123878 -2.2442 0 3 -4.43022895322997 15.3306017191586 -2.59762684765008 -0.200968378821782 2.57929904062724 -4.44194475090977 15.3455019651679 -2.70668198405301 -0.271808378952847 2.20606079790754
47.7 -3.93401844741726 14.9472402014373 -3.87261470959961 15.2621630465884 -2.2442 0 3 -4.20683485967423 15.093310446271 -2.61625437108004 -0.186698181023706 2.66372759289942 -4.18338100264881 15.0834875736055 -2.65813761104565 -0.214071790903637 2.52886795982731
47.8 -2.6975272391349 14.8533311400925 -3.63810366070424 15.0750679692988 -2.2442 0 3 -3.76817635443825 14.9336943047215 -2.47981083360045 -0.124375933869603 2.81849149942101 -3.50624106965287 14.896048040295 -2.17198940587128 0.0187502407899695 3.11328468881971
47.9 -4.29671365806376 14.7375544249237 -3.40359261180887 14.8879728920092 -2.2442 0 3 -3.72380897004303 14.6870582084325 -2.59101138819671 -0.149609837875807 2.74849970924003 -3.66480233078105 14.6916798349257 -2.52547253365575 -0.127530340757157 2.53885347106314
48 -3.57809512145533 14.3094260206282 -3.1690815629135 14.7008778147197 -2.2442 0 3 -3.58982584717918 14.4124304537831 -2.65553261518293 -0.154781369401445 2.7802719489414 -3.54623027084123 14.413330734062 -2.62949507401393 -0.151638460607666 2.62277559222231
48.1 -2.28720475777939 13.75207544655 -2.93457051401813 14.5137827374301 -2.2442 0 3 -3.24730984763635 14.1102384166525 -2.61220153768028 -0.121895875109894 2.97233293695923 -2.96128929993741 14.0521270892561 -2.35012098620699 -0.0077969640334524 3.48181818228668
48.2 -2.94496666831905 13.9964907496332 -2.70005946512277 14.3266876601405 -2.2442 0 3 -3.04770851405075 13.9024950334472 -2.60195630877277 -0.109563599031243 2.95460456935932 -2.80537451981165 13.8732926925207 -2.38641701800974 -0.0248034241073026 3.23238155999231
48.3 -3.65425839984646 14.6305253997388 -2.4655484162274 14.1395925828509 -2.2442 0 3 -2.95432799496191 13.8394167346035 -2.58523576945708 -0.103558920893376 2.73013247146541 -3.00690649083455 13.9909651732113 -2.50550307443029 -0.0833763118415005 1.99286342615619
48.4 -1.37762748167793 14.0484412075752 -2.23103736733203 13.9524975055613 -2.2442 0 3 -2.48943553668708 13.8012396250181 -2.36509988863346 -0.0345068950001566 2.72090111123049 -2.27882332566853 13.945513489816 -1.95210069327895 0.139762789314177 2.70405898627008
48.5 -2.32259243862512 14.1508896670614 -1.99652631843666 13.7654024282718 -2.2442 0 3 -2.24556157322544 13.7555457441402 -2.28100534557791 -0.0108038886795224 2.60998736354344 -2.13533297058024 13.9615329774588 -1.89888947490861 0.146005972881164 2.34211564944682
48.6 -1.67901960628775 13.5288286993094 -1.76201526954129 13.5783073509822 -2.2442 0 3 -1.97149004623851 13.5899079721546 -2.24478418923944 0.000622782957085212 2.65361478021732 -1.82918554016141 13.7471750618068 -1.9344820057384 0.116119272389836 2.68092989980276
48.7 -1.08093323927312 12.4663713502533 -1.52750422064593 13.3912122736926 -2.2442 0 3 -1.69534636539018 13.2437664498562 -2.30493415398352 -0.0150216988562119 2.85579216839759 -1.40425197573636 13.1763913284079 -2.24805406986569 -0.0255536545135783 3.55926527825323
48.8 -0.923822164477323 13.7778058340672 -1.29299317175056 13.204117196403 -2.2442 0 3 -1.28732518515154 13.2296322142131 -2.12722274114489 0.0356354421774224 2.83883935061917 -1.01584476428124 13.3115991719945 -1.877873563541 0.113994930947696 3.33826259759581
48.9 -0.758030122105318 13.6866971165174 -1.05848212285519 13.0170221191134 -2.2442 0 3 -0.923185370948979 13.2351990016427 -1.97928269874552 0.0739839058364019 2.80692331112967 -0.704409052398477 13.4232477963861 -1.64964301470106 0.186288761824364 3.1029666208811
49 -0.768390631409722 13.3699887969344 -0.823971073959822 12.8299270418239 -2.2442 0 3 -0.672290380926859 13.1802462878387 -1.92928937938224 0.0824447292667647 2.7634471459357 -0.534027957057527 13.3820966133192 -1.65556341708605 0.170279200100393 2.81281671019077
49.1 -0.795464725015111 12.552747934425 -0.589460025064453 12.6428319645343 -2.2442 0 3 -0.53186250139446 12.9348784633132 -2.03832276711427 0.0460256633044974 2.75558638134924 -0.462623928879673 12.9982086073091 -2.02171459276266 0.025528624111478 2.54909552283402
49.2 0.313321095159493 12.5824225920194 -0.354948976169085 12.4557368872447 -2.2442 0 3 -0.160221095514489 12.7788274218837 -1.99755660273184 0.0522192237782416 2.87897718040111 -0.0316792676744325 12.7636031624264 -2.06588865389708 -0.00194550561465156 3.07974474609067
49.3 -0.115206389661039 12.4531780313366 -0.120437927273717 12.2686418099551 -2.2442 0 3 0.0388569711874778 12.5874225337761 -2.04755571490747 0.034478253803492 2.86132262034686 0.0976204072699056 12.5397161820958 -2.19749651428226 -0.0473776899334302 2.84275216841985
49.4 0.110262677932418 12.3006538013042 0.114073121621651 12.0815467326655 -2.2442 0 3 0.238984829757242 12.3980385871665 -2.09083673904623 0.0200243429685596 2.8421448757859 0.2396841612249 12.3368819390894 -2.28592193038804 -0.0743598424788396 2.69921946471966
49.5 -0.26692171759602 11.310829534914 0.348584170517019 11.894451655376 -2.2442 0 3 0.275518993466341 11.9651076090705 -2.33021409184647 -0.0474254654565081 2.79800944834411 0.139113651878769 11.7996314863313 -2.78831209831337 -0.25039878693184 2.54301502367313
49.6 -0.849931735343637 12.2310614684848 0.583095219412387 11.7073565780864 -2.2442 0 3 0.19743647441296 11.8105713963671 -2.42567601483517 -0.0689065802331778 2.52999735351171 -0.19424621724927 11.7699646281665 -3.0072690317901 -0.331621972289821 1.51038467337411
49.7 0.805866296925129 11.547159360802 0.817606268307755 11.5202615007968 -2.2442 0 3 0.445144664736516 11.6224944874345 -2.40922179012295 -0.0594481330472079 2.59753367088628 0.180019628714103 11.6011982634575 -2.75330872060323 -0.198431715653154 2.02587247751803
49.8 0.516083354842131 11.2088765177616 1.05211731720312 11.3331664235072 -2.2442 0 3 0.583134782399022 11.3629021604781 -2.47593449209346 -0.0736334183436212 2.61269201810552 0.352279280491785 11.3435254055966 -2.74320338324261 -0.169917231835567 2.28269054442955
49.9 1.65600128657691 12.703655796356 1.28662836609849 11.1460713462176 -2.2442 0 3 0.922946744941822 11.4442572445974 -2.26326149266146 -0.00942736994649318 2.54514298617212 0.908087450098184 11.7005977014421 -1.98106600023108 0.108233039849761 1.66290074865406
50 1.58994536767041 11.1060970713712 1.52113941499386 10.9589762689281 -2.2442 0 3 1.22072562279246 11.2529769215458 -2.23741445100032 -0.0010650710198831 2.64612011187505 1.25351061971607 11.4428163074913 -1.93630685501386 0.127847067464199 2.30537354256703
50.1 1.93829296564821 10.5004294689868 1.75565046388923 10.7718811916385 -2.2442 0 3 1.54076837200062 10.983231058921 -2.24699513662862 -0.0030849114667667 2.81074049106968 1.64224362698715 11.0395268528015 -2.06060861150988 0.0719196861383 3.11126015713576
50.2 2.09282186228354 10.2009949914566 1.9901615127846 10.5847861143489 -2.2442 0 3 1.83057258405108 10.6815470558582 -2.28424203040845 -0.0126209145749583 2.95574906495342 1.97425818584307 10.6120292014296 -2.2550795106618 -0.00940963314409615 3.60019867319807
50.3 2.26794621667628 10.0550983215969 2.22467256167996 10.3976910370593 -2.2442 0 3 2.0965413811105 10.3886685464168 -2.32086783360523 -0.0211529512934562 3.05987325664091 2.24666587808756 10.2419987243561 -2.38286654325345 -0.0546641424373776 3.78310652630252
50.4 1.81219939900769 9.99257621849829 2.45918361057533 10.2105959597697 -2.2442 0 3 2.18393809990516 10.1033787605045 -2.42049445774987 -0.0461360333871079 3.00318380995446 2.20224683334136 9.93199406056277 -2.64047933732926 -0.144875519571839 3.29792286475188
50.5 3.69365088737004 10.739682996706 2.6936946594707 10.0235008824802 -2.2442 0.02 3 2.6693461400984 10.087362232331 -2.21601667739461 0.0121048742668053 3.07878744826562 3.01458528123596 10.1704639877448 -1.83140771327721 0.17453512106074 3.41684406201228
50.6 3.01826501654533 9.44488675328152 2.92820570836607 9.83640580519058 -2.2382 0.04 3 2.93167215735956 9.78938096320537 -2.25832058645183 0.000430882146396486 3.17355047534225 3.18943127658489 9.79102844691511 -2.10558147885971 0.0516520238187654 3.52076732891463
50.7 2.3862817081542 9.43094205715722 3.16383509980355 9.65072115345327 -2.2262 0.06 3 3.00290525174692 9.53418115745794 -2.35161636838417 -0.0240251538113163 3.06738442995001 3.04010498779273 9.47942651720511 -2.46003142001391 -0.0794922257696155 2.81115174017342
50.8 3.35167672769877 9.23532770819768 3.40167568847248 9.46787735568694 -2.2082 0.08 3 3.24755678958957 9.29770271590639 -2.35764124344153 -0.0235500757391747 3.10477142039098 3.27175882864147 9.25633520105733 -2.44862734967401 -0.0665954217206054 2.91662357909895
50.9 3.90201719046199 9.94331460829232 3.64276875864485 9.28934407723482 -2.1842 0.1 3 3.59903463236956 9.31587437498196 -2.20847651869466 0.0160152854130768 3.03307605558576 3.67357649350602 9.41594082627251 -2.02995082054823 0.0908556100673793 2.68498790964674
51 4.13827604140918 9.51041856875505 3.88807678469984 9.11664789212061 -2.1542 0.12 3 3.93173743044151 9.24865751139376 -2.1193705833401 0.0373464406844621 3.02304251508233 4.00846518270756 9.38977363581531 -1.86941495264239 0.140023351543118 2.72913354822473
51.1 4.30400993835049 8.27582130266357 4.13845453887757 8.95138755140658 -2.1182 0.14 3 4.19357748547271 8.89388230639003 -2.19843481148221 0.0137992481936974 3.17075648521897 4.26397187354253 8.88273469114471 -2.21319906015202 -0.00321558790957902 3.21631601436265
51.2 4.5125401244149 8.95767030741043 4.39461815307684 8.79524594016739 -2.0762 0.16 3 4.476574101433 8.77666022758216 -2.15256929939879 0.0243871446543672 3.14418242077524 4.52589451102292 8.80261096629432 -2.11540579015142 0.0326692857949506 3.08563803615963
51.3 3.90481210216665 8.6807856978248 4.65711188398454 8.64999773455316 -2.0282 0.18 3 4.54370241495816 8.58995699100913 -2.21741702242145 0.00729213932592937 2.97435186606111 4.43621638834959 8.6290443176678 -2.31521270651572 -0.0382394596505674 2.4098645118102
51.4 5.33889239300467 7.53777288953545 4.92627251713215 8.51751168410414 -1.9742 0.2 3 4.84125681414891 8.219307286721 -2.28597988746491 -0.011535164660807 3.1672018239759 4.884067695521 8.11245634529153 -2.44648198405257 -0.0811467487420894 3.38405363029682
51.5 5.09337226423999 8.42505042528957 5.2021915796966 8.39974636275039 -1.9142 0.2 3 5.11192153924573 8.11842979835908 -2.228096457574 0.00409527102186079 3.11880275856054 5.1161074018004 8.08133499842067 -2.29111043931022 -0.0186330384619256 3.07008665447045
51.6 5.80176215404026 9.15050205249006 5.48467581741956 8.29873816784484 -1.8542 0.2 3 5.52190354265384 8.23157929255291 -2.02425107125802 0.0554161038482661 3.05076132284548 5.57910281032409 8.41518948458009 -1.7366891261317 0.179354100012458 2.66797811350993
51.7 5.81422760133243 8.19563019562808 5.7727085920916 8.2148506198134 -1.7942 0.2 3 5.80458669567663 8.12323915673775 -1.99201004419539 0.0593418067428605 3.04180306889017 5.82834560599561 8.29887823630864 -1.75964449776987 0.153219593115529 2.72589048487981
51.8 6.08798365952531 8.58722032132176 6.06525329676197 8.14838562324131 -1.7342 0.2 3 6.10637543397837 8.15961852783433 -1.88469400665111 0.0825200136654191 2.96545122736577 6.09718764473441 8.38908844611958 -1.58283711049878 0.204797515971585 2.59576455312639
51.9 5.30451643289625 7.74877324155027 6.36125708640421 8.09958238034263 -1.6742 0.2 3 6.14756336442138 7.97278541710309 -1.98286011545801 0.0538978627108385 2.77664469571536 5.97629895971025 8.12857034911432 -1.90570911675537 0.0857537914265798 1.91049711992064
52 7.16981243428841 8.26074034816585 6.65965466702137 8.06861653009063 -1.6142 0.2 3 6.55146216008063 7.97414034031119 -1.86403624878016 0.0789871661110981 2.86928541693301 6.52873623008089 8.13305347238077 -1.69303750386667 0.141535452657389 2.69353043144052
52.1 7.19012040425492 8.46041232079678 6.95937212955392 8.05559951610711 -1.5542 0.2 3 6.91241072084751 8.06258957109992 -1.72459686117178 0.108364934989628 2.8749441012927 6.94222902359223 8.24393768603266 -1.46276918586349 0.206375146112952 2.94470870900394
52.2 7.22423260974754 7.07421122438518 7.25933081479278 8.06057818558572 -1.4942 0.2 3 7.18702386713435 7.76332429982728 -1.8404488591357 0.0691829813929613 2.97415535279759 7.23166193231579 7.75731639429546 -1.96181263147787 -0.00287859203877938 3.06817499861966
52.3 8.48809093992893 7.84004286965792 7.55845119538758 8.08353462069266 -1.4342 0.2 3 7.68167040438432 7.7160220444663 -1.75724200661731 0.0805221034187694 3.18564462166124 7.88266249855308 7.73511240610782 -1.77756900644721 0.0507216251547185 3.84650380796003
52.4 7.31738683982159 7.83599019082424 7.85565676097944 8.12438620305151 -1.3742 0.2 3 7.88960811686199 7.70629303396808 -1.72183178978622 0.086076653149229 3.05297521901951 7.90863720590367 7.73191736255364 -1.75289260598376 0.0658428458941206 3.0250885150499
52.5 8.24860288809851 8.06708789530862 8.14987789247573 8.1829859110802 -1.3142 0.2 3 8.21815768600158 7.7906500702261 -1.61443415998302 0.106800334358822 3.04020324819034 8.22994089276831 7.85921822356554 -1.54802426653571 0.133549784233178 2.98927770298677
52.6 8.55376327776534 8.31492640874328 8.44005571152373 8.25912284910992 -1.2542 0.2 3 8.54543588010987 7.9542319778996 -1.47255734832574 0.135021983457616 3.01939788671622 8.54156217495861 8.07203769764548 -1.29799113434123 0.21153651312338 2.95261696279991
52.7 8.76430823202304 8.86124814196602 8.72514589132934 8.35252300638179 -1.1942 0.2 3 8.84908100039843 8.27092652029129 -1.25377694825138 0.181968978215123 2.97083569248352 8.79793930461241 8.47480414016842 -0.896371972322832 0.339323164118924 2.89017869960851
52.8 9.03838476514656 8.96394065000566 9.00412241510568 8.46285024318968 -1.1342 0.2 3 9.11760844647551 8.56847381769023 -1.06878422436234 0.216825883141969 2.9433536835273 9.01919415773937 8.78822919569475 -0.655258062133032 0.390069946424107 2.95014518525918
52.9 9.13144391566516 8.42537268798019 9.27598126862567 8.58970750062022 -1.0742 0.2 3 9.32611087250498 8.62836255351795 -1.05498655359706 0.206703033833068 2.88344260561857 9.2062400513126 8.77875418637137 -0.795221312580643 0.308351028321109 2.70661395787647
53 9.54097937380105 8.96603503074791 9.53974405358896 8.73263822953605 -1.0142 0.2 3 9.56502573720935 8.83671835502948 -0.949862833919746 0.21872791840446 2.88446524048415 9.4514386605435 8.95649492218773 -0.754880976827596 0.287384131686342 2.78377489694834
53.1 9.93853131103746 9.14803460722748 9.7944615087993 8.89112803365974 -0.954200000000002 0.2 3 9.82715777557658 9.04439597483767 -0.865844177002894 0.221985507847129 2.92564205013013 9.75426576519266 9.13207923093065 -0.775005821027413 0.241217439024562 2.93192745097607
53.2 9.81439838008526 9.87273492846237 10.0392169264798 9.06460652084489 -0.894200000000002 0.2 3 9.97561704001281 9.44763485612953 -0.640559435704078 0.264294869285794 2.94842595366695 9.87421113548441 9.57747912725359 -0.435726299740784 0.329353427234639 3.14055394919672
53.3 10.7366873708368 8.55856090166976 10.2731294514309 9.25244935587192 -0.834200000000002 0.2 3 10.2998559086551 9.40117817653676 -0.794729450256259 0.202425907900974 2.91483231365389 10.3865019048455 9.26769191331486 -1.10527512633089 0.0708839751924032 2.63958176171837
53.4 9.99218608747251 8.60426989281462 10.495357251158 9.45398050738066 -0.774200000000002 0.2 3 10.4338744182222 9.37281880084183 -0.850578112980183 0.184892769853182 2.69274999999919 10.4165172870974 9.1076982097196 -1.1767244222408 0.0685280343555569 1.91109149909443
53.5 10.5118996605816 9.15767722648893 10.7051005455594 9.66847468085319 -0.714200000000002 0.2 3 10.6233310875302 9.45058906777721 -0.855024669773756 0.175005859958522 2.61043091085343 10.5635722147183 9.17462249850645 -1.15098335738403 0.0750887077879904 1.85098701594098
53.6 10.654902478533 10.7331617579606 10.9016044852707 9.89515992889093 -0.654200000000001 0.2 3 10.7457104972557 9.85192392294622 -0.647554999810148 0.213057021071215 2.71147151456984 10.6879669190968 9.78609438041613 -0.586157873086771 0.268251458194106 2.34850369928076
53.7 11.3069480632565 10.5065262523536 11.0841618683078 10.1332204293916 -0.594200000000001 0.2 3 10.9955942581224 10.1355728283367 -0.589665284788367 0.205800940552815 2.83831694918601 10.9841155765366 10.1615648915933 -0.475024168428414 0.267615062105334 2.86151957174688
53.8 10.9100770837326 10.7651489022783 11.2521156852301 10.381799421628 -0.534200000000001 0.2 3 11.0709220945563 10.4868442813689 -0.434737513595279 0.230140001893845 2.86613471337798 11.0213492623181 10.5604325447535 -0.19374503723228 0.34156828337136 2.96867347516613
53.9 11.9241673624814 10.3382544803759 11.404861483665 10.640002289661 -0.474200000000001 0.2 3 11.3952570194916 10.6107747397476 -0.534920944114156 0.18311970447419 2.8970262658488 11.4515561696237 10.6045220188537 -0.634627082455407 0.136735653251926 2.86185866666644
54 11.3422427437326 10.6957439043523 11.5418495436837 10.9068997819915 -0.414200000000001 0.2 3 11.4960672911139 10.834798448616 -0.468058575118809 0.190355607961092 2.8414780615978 11.5144220326582 10.8006375987549 -0.517950641932656 0.174676691960213 2.68378303224319
54.1 12.0570727036766 10.7964222070493 11.6625868561997 11.1815313558617 -0.354200000000001 0.2 3 11.7600723478539 10.9832047082216 -0.530371707354656 0.159236266185845 2.83408551635626 11.8301916613976 10.9152357746963 -0.722533071908997 0.0779306357076999 2.66243474475346
54.2 11.8473375431303 11.3537182389989 11.7666388972684 11.4629086341722 -0.294200000000001 0.2 3 11.8821245058126 11.2635902894537 -0.459764956005787 0.164966329606003 2.85393077315582 11.9293200018349 11.2172576328478 -0.561409690182065 0.129723874800007 2.74655851234814
54.3 12.7517082558996 11.8362606600859 11.8536311919048 11.7500189625721 -0.234200000000001 0.2 3 12.2097273912777 11.542402567073 -0.520156417847345 0.127168712041361 2.99874637612682 12.33507953537 11.5608346856661 -0.692562366577639 0.0496767165697257 3.23776266512264
54.4 12.1945606763623 11.4503189534529 11.9232506617886 12.0418290539211 -0.174200000000001 0.2 3 12.3318205289596 11.7258482423301 -0.492461008274246 0.129175216412444 2.90860906756629 12.4151752621499 11.6909057583231 -0.641715747746086 0.0712734211372885 2.88407886257952
54.5 12.458582042924 11.986439894945 11.9752467520082 12.3372887070074 -0.114200000000001 0.2 3 12.4658066648976 11.9841242991894 -0.452131243981522 0.129944097602767 2.90847830878896 12.5291862917486 11.9556896681315 -0.546130780318062 0.100824185352274 2.8679815357583
54.6 12.0728487609094 11.9869225732641 12.0094323327878 12.635334586138 -0.0542000000000013 0.2 3 12.4518433831173 12.2143953323056 -0.338699967881231 0.156293116005195 2.79887920515899 12.4326137159364 12.1546515288291 -0.322770089394197 0.184184186590416 2.50450910899724
54.7 11.8502796565295 12.5189069816949 12.0256843729527 12.9348940479991 0.00579999999999868 0.2 3 12.33556309291 12.5269547568349 -0.148458289736104 0.200387903034117 2.74267645610268 12.2332487582681 12.4725472461113 0.0406536058347005 0.312476302166949 2.38070963610482
54.8 11.5804993666416 13.127164278766 12.0239443827082 13.2348890020132 0.0657999999999987 0.2 3 12.1227300748073 12.9101918729592 0.104614397906707 0.256482114400599 2.75708543658704 11.952863592577 12.8856106976608 0.486568415222285 0.452577327759968 2.57992233860661
54.9 12.0228362108602 14.2145640442158 12.0042186241405 13.5342397903017 0.125799999999999 0.2 3 12.0254032210251 13.406871212274 0.27375028024917 0.272385054204952 2.98570549641993 11.869348886531 13.4745649331764 0.646583882474652 0.425813615234412 3.36497832069063
55 11.3813668874382 13.0449406793946 11.9665780886789 13.8318690732867 0.185799999999999 0.2 3 11.7892901907044 13.6138206729832 0.457072275954865 0.308716149483923 2.88017417782159 11.5578792904151 13.5147950766637 0.934024088337683 0.509725904970449 2.94720102556383
55.1 11.400453425392 13.7899633698962 11.9111582416044 14.1267057069506 0.245799999999999 0.2 3 11.5756639935595 13.8657816884275 0.611822240131593 0.328013026624209 2.88269926048659 11.3542405120487 13.725208613237 1.03420772645336 0.488213135774584 2.97294403191638
55.2 11.851576675424 14.1988884220562 11.8381585345201 14.4176885977974 0.305799999999999 0.2 3 11.5476503420166 14.1142166893864 0.598262546851142 0.29797650948404 2.85209707453212 11.4165508387413 14.0176965101579 0.773224250081442 0.356318010161024 2.66412398295638
55.3 13.2441183842464 14.6736768588695 11.7478416875413 14.7037705216441 0.365799999999999 0.2 3 11.7493551853874 14.3939331796926 0.395989454691995 0.221244030656314 2.72795053513855 12.1070893072905 14.4412463367819 -0.130429973671771 0.0611683363459457 1.5387951403987
55.4 11.8316731858435 14.7273220609185 11.6405327437865 14.9839218924961 0.425799999999999 0.2 3 11.6829050577478 14.6618048839706 0.425308853267286 0.212259386365684 2.72674198244008 12.0142204566298 14.6386931838051 -0.00741307922756516 0.0908053393552094 1.7714171764156
55.5 11.7211759636264 15.1748454048493 11.5166178995737 15.2571344679455 0.485799999999999 0.2 3 11.6057934894722 14.9716159887962 0.45032460701343 0.199731275050249 2.7785803653658 11.8999932159562 14.9401224009602 0.125931622676212 0.120534511692659 2.14033952279981
55.6 10.5717435402869 15.2290035526004 11.37654311453 15.522424977755 0.545799999999999 0.2 3 11.2875008790857 15.2259998133352 0.642417154030947 0.231279026158414 2.88970162550749 11.3662302484778 15.2037344023072 0.765176549529061 0.32963975653681 2.6209326809345
55.7 12.2159686066375 15.9206441241733 11.2208125066189 15.7788386625684 0.605799999999999 0.2 3 11.3506637189035 15.5727118142791 0.533457325895273 0.18412808284879 2.87967291701825 11.5907986741442 15.5723026490711 0.325445960880747 0.140801571364677 2.52137314508304
55.8 11.6048068640864 16.2889174851483 11.04998653786 16.0254527100142 0.665799999999999 0.2 3 11.3119658400323 15.9469737894874 0.493993721388227 0.155398824902715 2.95669162360941 11.543987830352 15.9779041119275 0.273424613701528 0.0984929153462553 2.82659948287531
55.9 10.2530886727765 16.7736060217608 10.8646799972709 16.2613795758327 0.725799999999999 0.2 3 10.9945396547087 16.3464569485791 0.61389020600566 0.161326469696617 3.21890018215974 10.916996268609 16.4271161485968 0.86348732004139 0.287705150195141 3.66677235979217
56 10.9848618252241 15.8510609379147 10.6655597882908 16.4857701780773 0.785799999999999 0.2 3 10.7928343487601 16.4629942370826 0.712229325200205 0.180920909476666 3.06505703087545 10.7755451260433 16.3745028170793 0.96380307106346 0.313721232803256 2.94055664324646
56.1 10.0578181488098 16.404440884721 10.4533425286479 16.6978169528929 0.845799999999999 0.2 3 10.4267509249128 16.6046057488951 0.880617919813078 0.20913866671213 3.07423447590384 10.3293061126085 16.4700870025197 1.28345519298485 0.391051619480102 3.14029300168714
56.2 9.6968530849638 16.8995919572866 10.2287919713099 16.8967567608729 0.905799999999999 0.2 3 10.0673447500487 16.8010518576728 1.00399796753974 0.219299852505387 3.16058193457088 9.90989897976143 16.6862390866885 1.39920849282237 0.364853352278841 3.54367922472123
56.3 10.4344423073852 17.4045565744166 9.9927162557975 17.0818736335381 0.965799999999999 0.2 3 9.98786204419258 17.1095865917419 0.932243292698779 0.183723464172594 3.14814788641672 9.91042224950242 17.0675114294629 1.03564550024266 0.205522479955655 3.09921342067541
56.4 8.86597032112335 17.0375168625389 9.74596499975552 17.2525013500489 1.0258 0.2 3 9.51742394452112 17.2018568246779 1.12424065078125 0.212967131873022 3.23748601952096 9.32718957922322 17.1115461778614 1.38998937796306 0.286367181516629 3.66069097305126
56.5 8.64486583919224 18.2321013672764 9.4894262412463 17.4080258348819 1.0858 0.2 3 9.16782735872265 17.5634756666635 1.10340807811317 0.175063767241414 3.46012511883616 8.88714434631111 17.6637383530615 1.08201504981137 0.108102135157611 4.22297069831744
56.6 8.99259533362809 17.792291424535 9.22402324277185 17.5478873678378 1.1458 0.2 3 8.8975545814761 17.7482009292992 1.13543146962583 0.168485265050972 3.44639002208179 8.70585286648753 17.8562992420166 1.04546077362239 0.0943297651161385 3.80495349184217
56.7 9.08184121672861 18.1144006632816 8.95071116852585 17.6715825984303 1.2058 0.2 3 8.72195468995575 17.9912904400464 1.09676312388923 0.147099443966418 3.38363682191939 8.67469307871101 18.1223642022424 0.880369577580167 0.0394979393851056 3.25809002938073
56.8 8.99353206777414 17.3409312638226 8.67047364683395 17.7786663574042 1.2658 0.2 3 8.47455351722641 17.9551797328106 1.23976572935001 0.180925018452989 3.21993759640948 8.61616821243638 17.9299078427652 1.10741386830566 0.126952777231842 2.40997851588358
56.9 8.35343065001002 17.9422112275424 8.38431923015403 17.8687532588637 1.3258 0.2 3 8.20171640547972 18.0345107554909 1.3044729258371 0.185104950739216 3.1763165241913 8.37937488339423 17.9973407453823 1.18215103736535 0.142520877270244 2.40659951943841
57 7.28356638719971 18.635437575418 8.09327776537646 17.9415190872458 1.3858 0.18 3 7.8200278222953 18.2329964833664 1.31230025131559 0.164597805804835 3.3019022133011 7.82540470692485 18.2922056255294 1.20055255108414 0.117939010345742 3.29420519307657
57.1 7.48742149768686 18.3042267986652 7.79839668748738 17.9967019641459 1.4398 0 2.8 7.49665340406001 18.3121164770161 1.37084790726951 0.165596759237914 3.30403207257391 7.50387765356304 18.3652567848503 1.28796510185709 0.135352833846185 3.279303907068
57.2 7.9568542783003 18.0924010912027 7.52079565927352 18.0332761235294 1.4398 0 2.6 7.31086886201299 18.3374689340931 1.42178169027873 0.172513742428036 3.15050537350513 7.47320449016153 18.3092619705526 1.35791092472878 0.161136852455243 2.55145198190066
57.3 7.37123637669286 18.7037426838338 7.26302327593207 18.0672378429568 1.4398 0 2.4 7.10329503386347 18.5176128283472 1.37024754376759 0.147767203356035 3.07617757581609 7.28435640995802 18.5094113806852 1.23888366082671 0.104951719930553 2.52803204375651
57.4 7.58933273295794 17.7131252227043 7.02507953746304 18.0985871224283 1.4398 0 2.2 6.91949413245393 18.3680210960015 1.5297151251238 0.186448987594075 2.90779808437712 7.24060188842497 18.2340703003812 1.53715437989149 0.217258824147485 1.84063367374142
57.5 6.38341759598265 19.2997747502258 6.80696444386644 18.1273239619439 1.4398 0 2 6.64641306029162 18.6083899305368 1.42987763356995 0.143797153415208 2.92237283017212 6.80779656825041 18.6413713878084 1.24574938819958 0.0743841308237535 2.61808621224054
57.6 6.33177357663023 17.6773650352038 6.60867799514225 18.1534483615035 1.4398 0 1.8 6.30684849814612 18.4215782774457 1.63188752152612 0.186259526721377 2.94975148137412 6.46822761805887 18.3157327489555 1.71038635604543 0.237000171881643 2.55722295243665
57.7 6.21234641352771 18.1257160492497 6.43022019129048 18.1769603211071 1.4398 0 1.6 6.04663380826517 18.3408644522485 1.72298363775232 0.197771337850902 2.90964786710417 6.21405175912251 18.2181651160154 1.83781682019836 0.262058246705778 2.53886279539012
57.8 6.40607278371348 18.0150155386287 6.27159103231113 18.1978598407548 1.4398 0 1.4 5.89338338889424 18.2476890241018 1.79525594929613 0.208051228308021 2.76233593363726 6.12461101694364 18.0865764580802 1.97253949789542 0.30187967019606 2.18671067571625
57.9 6.18365166249042 18.1738404640181 6.13279051820419 18.2161469204465 1.4398 0 1.2 5.74979418120653 18.2054731172335 1.82689399636844 0.207345693681746 2.61890176221924 6.01255024044106 18.0635039160647 1.9778174146102 0.289462204956302 1.97118423753503
58 6.36396426850238 19.0814943589638 6.01381864896968 18.2318215601823 1.4398 0 1 5.68556061718891 18.3864283754501 1.70277335056368 0.17062627099238 2.36034984445908 6.0079063024294 18.3954696949582 1.60253988186981 0.153789540945617 1.40106221966073
58.1 5.46354158235679 18.282943960365 5.91467542460759 18.2448837599621 1.4398 0 1 5.45508204758559 18.3360404164827 1.75555323151321 0.174007826838439 2.36002688356969 5.72276622864542 18.3549277747796 1.64865020724961 0.148723808450142 1.73691044551435
58.2 6.17488293166747 18.4360491790115 5.81553220024549 18.2579459597419 1.4398 0 1 5.42502311200871 18.3340794588367 1.75821562660226 0.173531370754459 2.11875369428867 5.77808263621906 18.3745123426769 1.65725210816657 0.161822818277287 1.21751326330745
58.3 5.89980184540813 18.6534432876893 5.7163889758834 18.2710081595217 1.4398 0 1 5.37017483612444 18.4003896155439 1.71879716577339 0.16106375318691 1.91840789145085 5.7454343122371 18.4563031678289 1.57259115818181 0.129503700276282 1.00563747149217
58.4 5.82506193104357 17.8206381931067 5.6172457515213 18.2840703593015 1.4398 0 1 5.33114471729015 18.2349876600616 1.83609588807704 0.190277607168631 1.77426594242853 5.71620881498977 18.2770150141898 1.80608626161146 0.218594056768566 0.853730184932585
58.5 4.85731250945177 18.1961637369423 5.51810252715921 18.2971325590813 1.4398 0 1 5.09698837394271 18.1868379126384 1.87177017522466 0.187793249463056 1.84770113861938 5.34882875888977 18.2266003679562 1.84701775234327 0.205542256581674 1.48701027018742
58.6 6.10341598522744 18.0998410794202 5.41895930279711 18.3101947588611 1.4398 0 1 5.1346722425253 18.1330713669648 1.90814358363817 0.198782747867734 1.59882577529136 5.5302450219282 18.1769881167137 1.93429820359689 0.253340190364487 0.778472461134717
58.7 5.34211588273236 18.0982237995996 5.31981607843502 18.3232569586409 1.4398 0 1 5.05411879106635 18.0888270019339 1.93620203017658 0.201411356259708 1.51506506743486 5.41609374969004 18.1325882845535 1.96865244465788 0.25526547438517 0.874017435278306
58.8 4.56612032511001 18.8480191971777 5.22067285407292 18.3363191584207 1.4398 0 1 4.87035928791862 18.2137982384395 1.83784815580675 0.165076573882256 1.50483418029354 5.07522814070868 18.263358961216 1.70034505709133 0.119310291062384 1.36270655947086
58.9 5.47834624187185 18.3071707820423 5.12152962971083 18.3493813582005 1.4398 0 1 4.873496501371 18.2339520786307 1.82877358793968 0.163659621511519 1.31581671574271 5.13335556183837 18.2773936641242 1.71927888116266 0.136722712372849 0.9279270994087
59 4.7643872974667 18.8072531946377 5.02238640534873 18.3624435579803 1.4398 0 1 4.77203722852235 18.3451943551496 1.74523238377947 0.13632209346633 1.23732509172567 4.94290411530723 18.3990994317084 1.52094487815486 0.047318739738246 1.11785726055655
59.1 4.31859817092873 18.2298880145201 4.92324318098664 18.3755057577601 1.4398 0 1 4.57939793253346 18.297065040271 1.77795820505567 0.137379996587918 1.32648212123366 4.64299019884043 18.3503960734981 1.57683386107083 0.0555897769715822 1.5426954757445
59.2 5.07800384957876 18.0487422555495 4.82409995662454 18.3885679575399 1.4398 0 1 4.56939542386148 18.2390484394089 1.8272330071461 0.151547970068699 1.20090018759828 4.71018486598719 18.2671677878685 1.72240368296047 0.121194255130821 1.04289056366773
59.3 4.67399822472662 18.8448470813839 4.72495673226245 18.4016301573197 1.4398 0 1 4.5200326541835 18.3428720664665 1.74362790378952 0.125358160018413 1.07860687006839 4.62647882891728 18.417563716983 1.50613795163727 0.0297928971261069 0.994482458058421
59.4 5.1294731133441 18.6380451615916 4.62581350790035 18.4146923570995 1.4398 0 1 4.57722041639998 18.4046429754494 1.70216453800453 0.116224649886168 0.865803500669299 4.74797460573999 18.4839232705994 1.43666212643003 0.00925629680386195 0.505620225679504
59.5 4.42274268477837 18.5012166887616 4.52667028353826 18.4277545568793 1.4398 0 1 4.47906516384983 18.4143528487642 1.69426721870441 0.110439008418287 0.872844705198944 4.59505292892767 18.4936542367713 1.43554265271028 0.00541706157667866 0.736876921288488
59.6 4.03159902636854 19.3180534647139 4.42752705917616 18.4408167566591 1.4398 0 1 4.35097397954953 18.5655392495201 1.56576654500528 0.0675253395129874 0.868136845651438 4.3142021248155 18.6927293654171 1.18757104014971 -0.103825454144191 1.25996189700465
59.7 4.23491117811942 18.2537093788817 4.32838383481407 18.4538789564389 1.4398 0 1 4.2453759680163 18.5163515269535 1.61400340016966 0.0797953366508076 0.90392927774318 4.2283879058029 18.6193349039946 1.33884014174202 -0.0344573468726146 1.12443007583553
59.8 4.54174103878345 18.4003407954555 4.22924061045197 18.4669411562187 1.4398 0 1 4.23898271933533 18.5020567740676 1.6315738190694 0.0856297659350882 0.808896373509856 4.28423917318533 18.5727992284164 1.3988245956352 -0.00766354021160456 0.717834423721781
59.9 4.45670890136849 18.2383463284772 4.13009738608988 18.4800033559985 1.4398 0 1 4.21841466000646 18.4589509031105 1.67320418648969 0.0982664685617256 0.747988236824896 4.31736667365303 18.4940765758675 1.50280079467972 0.0373479588196929 0.43854041491078
60 4.60517404690366 18.7649709717746 4.03095416172778 18.4930655557783 1.4398 0 1 4.26463048869495 18.5071287441658 1.62974942134214 0.0857437630071358 0.589229809821657 4.38421433476151 18.5489886179413 1.40410889185979 -0.0063394561643095 0.219048273158362
60.1 4.01421437832973 18.3424350649704 3.93181093736569 18.5061277555581 1.4398 0 1 4.15774901924714 18.4762377593114 1.66046107770374 0.0925555982984207 0.654536632706058 4.2451251616109 18.5205066133944 1.47820474533219 0.026195788551644 0.46181062009691
60.2 2.89192891199038 17.9311392919176 3.83266771300359 18.5191899553379 1.4398 0 1 3.89431360599377 18.3985143378577 1.73550245098419 0.109154289671486 0.91574546208504 3.74865082238172 18.4454793261327 1.69761735924896 0.120777211849413 1.42110482003862
60.3 3.95588930564077 18.1553192325405 3.7335244886415 18.5322521551177 1.4398 0 1 3.83290920863513 18.3441745073136 1.78361092525892 0.122356327214273 0.891754927157597 3.74443500316081 18.3608690918399 1.80881698216104 0.164675367393041 1.10182901039597
60.4 2.64214643140349 18.8235475904688 3.6343812642794 18.5453143548975 1.4398 0 1 3.56356344102865 18.3862353374576 1.73047846209301 0.0957342832814965 1.09295728892288 3.2661732055972 18.4588240543583 1.61747365451288 0.0573685404564929 1.9309361027228
60.5 3.31515394512371 19.040740663768 3.53523803991731 18.5583765546773 1.4398 0 1 3.43662596319139 18.4739941859254 1.63588209061828 0.0604600430343199 1.08510453194451 3.1514210905235 18.6305242347563 1.35038033061627 -0.0615606991982026 1.75319723843984
60.6 3.81451797622006 18.4863159315561 3.43609481555522 18.5714387544571 1.4398 0 1 3.41426832781384 18.4788031617945 1.63387544022807 0.0601452693089763 0.980991845766216 3.29016606847667 18.6000105289377 1.4323055855303 -0.0140628760880614 1.03684229395428
60.7 3.0669326112292 18.202846020604 3.33695159119312 18.5845009542369 1.4398 0 1 3.2636960974442 18.4255707832047 1.68496679542588 0.0739338520066326 1.05243803145097 3.15013056075071 18.4861431624682 1.61687266299092 0.0700215745197835 1.08238390735375
60.8 3.68744606554269 18.6550717421391 3.23780836683103 18.5975631540167 1.4398 0 1 3.2668727390068 18.4607252324848 1.65015656842938 0.0623538820144078 0.918970037980562 3.27782472369856 18.5280523738195 1.54975551148334 0.0412466621869861 0.563822233889079
60.9 3.69170415850291 18.8341639126353 3.13866514246893 18.6106253537965 1.4398 0 1 3.28944623825567 18.5274263190575 1.58673340672267 0.0415213220068256 0.77511583811195 3.38897950852839 18.6067229385321 1.43496329359302 -0.00983887905430744 0.206818798176796
61 3.62026182880823 18.8692304672351 3.03952191810684 18.6236875535763 1.4398 0 1 3.30810389786837 18.5941846821519 1.52523352311522 0.0213041856115169 0.655459731232227 3.45326805061811 18.6643664271684 1.35030812916765 -0.0484554679328946 0.0352755705633184
61.1 3.25481983177642 19.0806102520105 2.94037869374474 18.6367497533561 1.4398 0 1 3.2536629854612 18.688697249723 1.43441511785483 -0.0109093049416987 0.631895569925077 3.35786454521211 18.747191561242 1.24860724035099 -0.0971708292376994 0.277515856918914
61.2 1.56711264417602 18.4535998044136 2.84123546938265 18.6498119531359 1.4398 0 1 2.96484428001617 18.6913594268852 1.43872411374079 -0.0129687904393165 0.889193674500779 2.70469063594357 18.7641592335427 1.36203421484227 -0.0369208495960347 1.65936944440768
61.3 2.57865929842756 18.1282472632276 2.74209224502055 18.6628741529157 1.4398 0 1 2.84487591745751 18.6144901983095 1.52954877687527 0.0197985976330595 0.92607090627994 2.58924592760695 18.644676888174 1.58870609782263 0.0701389191948821 1.46794822311312
61.4 2.60262124550308 18.3908551297176 2.64294902065846 18.6759363526955 1.4398 0 1 2.733453936433 18.58069193996 1.57103468159288 0.0340508070581249 0.947094890560797 2.51036036203447 18.5708508862053 1.70164149229298 0.118238161564955 1.29239401418539
61.5 3.10918783885392 18.4692471478804 2.54380579629637 18.6889985524753 1.4398 0 1 2.72185576903724 18.5537153221488 1.60111834669575 0.0449994348049556 0.854574603277309 2.64838767585669 18.5166625297192 1.75376691347858 0.142274711826615 0.689668685796187
61.6 1.67641879970403 19.45129447838 2.44466257193427 18.7020607522551 1.4398 0 1 2.50545614542749 18.6590913155104 1.49223701050956 0.00115624145209107 0.998618007848338 2.23430804746515 18.7570248535285 1.36678296047625 -0.0604445191026717 1.47460431941287
61.7 2.20227520562654 18.1121937036311 2.34551934757218 18.7151229520349 1.4398 0 1 2.35278191639974 18.5967997126539 1.56816649382783 0.0290686029795897 1.05413561343462 2.14281196389702 18.5891289637083 1.66098455893476 0.084843410931822 1.30531442135873
61.8 1.58358212969706 18.6605710479112 2.24637612321008 18.7281851518147 1.4398 0 1 2.12114557060839 18.5977477906639 1.57316215358447 0.0283306138226043 1.18969829246639 1.85367202450484 18.60526578909 1.63026481755062 0.0593632571914166 1.66825706318931
61.9 2.37586557365753 18.1380721529123 2.14723289884799 18.7412473515945 1.4398 0 1 2.05602083426672 18.5309908568919 1.64541245986088 0.0550465598010383 1.13142613137238 1.94707259645534 18.4361392143268 1.88469089425452 0.186646562812282 1.06924804048772
62 1.99608561283084 18.9006727459242 2.04808967448589 18.7543095513743 1.4398 0 1 1.96600609521569 18.5847726534205 1.58654027734868 0.03062435568037 1.10610478475381 1.89521214596888 18.559082337307 1.68320045777126 0.0827334015214725 0.943526163274955
62.1 2.80346449490638 18.5309839220466 1.9489464501238 18.7673717511541 1.4398 0 1 2.04090228047724 18.58720702894 1.58288230203333 0.0300660905957964 0.910129723262817 2.16777240540815 18.5471018013516 1.74310534289149 0.12928883604044 0.124912882824062
62.2 1.59172870211305 18.7372869404342 1.8498032257617 18.7804339509339 1.4398 0 1 1.88722525359944 18.6099329861073 1.56235805758095 0.0205499735189037 0.975322376505213 1.94748912274988 18.5793030282006 1.6686319344261 0.0802455544652145 0.587157290158374
62.3 2.722471163772 18.5673119827508 1.75066000139961 18.7934961507137 1.4398 0 1 1.96397487288852 18.6152288864818 1.55633018758178 0.0191058738712387 0.791441473183566 2.19635514475253 18.5889507964266 1.68983644548806 0.104703324337834 -0.100401062484159
62.4 1.34267860797561 18.8718237208343 1.65151677703752 18.8065583504935 1.4398 0 1 1.7972760839515 18.6599332354189 1.51591912798215 0.00233833727476502 0.881554838806518 1.88361140528805 18.616956135684 1.61934692105975 0.0545383930605173 0.622483317944542
62.5 1.67050916688323 19.2541314816546 1.55237355267542 18.8196205502733 1.4398 0 1 1.71654941423111 18.7812504324777 1.39784258809235 -0.0431744558291319 0.868714699391747 1.75543187346314 18.7246218610514 1.44475226625182 -0.035168100708016 0.780753153610647
62.6 1.51452381741286 19.3333903410871 1.45323032831333 18.8326827500531 1.4398 0 1 1.61770962808943 18.9046745013394 1.28418755930847 -0.0857963258915303 0.881780327590449 1.60185932362251 18.8455208632895 1.25702541786227 -0.126407930793322 0.983026725698529
62.7 1.33347323930917 19.1370289761339 1.35408710395123 18.8457449498329 1.4398 0 1 1.49314461976607 18.9710943726783 1.23707752787296 -0.101034861661987 0.925757640532923 1.43408230943293 18.9322563223043 1.15666972351794 -0.168145082765159 1.17937132958011
62.8 1.55905873252148 18.8197098782033 1.25494387958914 18.8588071496127 1.4398 0 1 1.43609823173056 18.9667238954631 1.26041918450904 -0.0885536823846642 0.889986326272038 1.4182143224892 18.935714858126 1.1880775934822 -0.146668966535149 0.944270793679968
62.9 1.85236045000706 19.3371626814262 1.15580065522704 18.8718693493925 1.4398 0 1 1.45355958814547 19.0584499791833 1.17074444621786 -0.122436674561773 0.794338902104742 1.5039216029084 19.0465231347312 0.996561957557648 -0.235421683481614 0.628418623544442
63 0.790061798762569 19.3578150570293 1.05665743086495 18.8849315491723 1.4398 0 1 1.26135114168344 19.1474570856803 1.12006418402357 -0.135981292570008 0.930397327959209 1.20152290182655 19.1836392033579 0.932604846480578 -0.240995336983149 1.25299007983596
63.1 1.33092608595422 18.4320485701444 0.957514206502853 18.8979937489521 1.4398 0 1 1.20980796076823 19.0623391642246 1.23459053221116 -0.0865715978698461 0.860723369798826 1.22381502618957 19.0165344695683 1.19050411311688 -0.124531116254501 0.735556933887163
63.2 1.39358783475882 18.2695458414092 0.858370982140758 18.9110559487319 1.4398 0 1 1.18359756662918 18.9487081643116 1.36673769249709 -0.0328689483193624 0.761525879207173 1.28226311841292 18.8209848647886 1.43820896365885 -0.0199603695856335 0.247207577287294
63.3 0.711925215793284 18.6841070379998 0.759227757778664 18.9241181485117 1.4398 0 1 1.02013610551196 18.9178138208153 1.43591185684338 -0.00162938954708038 0.843672341170359 1.07424305410856 18.8193248385623 1.53570762218743 0.0368728754960443 0.634396171169756
63.4 0.635560977294959 18.7029936047595 0.660084533416569 18.9371803482915 1.4398 0 1 0.864671017037126 18.8905699980695 1.49540386452469 0.0241771499432718 0.914123649713291 0.883921104260514 18.8101678447178 1.60473204904947 0.0728623616982646 0.906681261976064
63.5 0.30158370506974 19.3532702515686 0.560941309054474 18.9502425480713 1.4398 0 1 0.673038341827231 18.9693707352794 1.44194306630481 0.00403803313867902 1.03438556653148 0.592579431555348 18.9450714151879 1.43882438485054 -0.00611200997880236 1.41673377786866
63.6 0.501254057817559 19.2814430328204 0.46179808469238 18.9633047478511 1.4398 0 1 0.559646437425375 19.0335566900638 1.38860252384951 -0.0173476414215089 1.0510251055489 0.458842016655933 19.0473296968489 1.29986779503227 -0.0713127944453066 1.43800962738927
63.7 0.707673568146272 19.5305317328447 0.362654860330285 18.9763669476309 1.4398 0 1 0.51879540090026 19.1400622897747 1.27561110382024 -0.0630867793877662 0.986830064782115 0.449717280188648 19.2099959273502 1.06244627834308 -0.180015704635666 1.21796260598518
63.8 0.0087074687166615 18.6992485380059 0.263511635968191 18.9894291474107 1.4398 0 1 0.338689951881723 19.1077400241418 1.35759850917023 -0.0260220363808428 1.07765290822509 0.238678692310469 19.104194458113 1.3248158666684 -0.0424528000548231 1.31774340284438
63.9 0.319290045270573 19.1510721753267 0.164368411606096 19.0024913471905 1.4398 0 1 0.253212433700701 19.1322317004691 1.34804745054521 -0.0290950679832031 1.05486289168276 0.186642655745395 19.1355641199572 1.29492969514458 -0.0562678987296769 1.15231274628463
64 0.760579216267863 19.2176389163478 0.0652251872440017 19.0155535469703 1.4398 0 1 0.28551328131888 19.1566452675546 1.31060896301653 -0.0452201752324745 0.896738916361838 0.324699897790843 19.1640584651682 1.20871705303854 -0.101552138798521 0.609483815423267
64.1 0.0502078522992521 19.0965533337848 -0.0339180371180929 19.0286157467501 1.4398 0 1 0.167271103612352 19.1654478479913 1.32949263510933 -0.0355453591900647 0.931559060857672 0.192765216778861 19.1686155164204 1.25407344250115 -0.0739642170498389 0.758086477322583
64.2 -0.583739580234164 18.988768009671 -0.133061261480187 19.0416779465299 1.4398 0 1 -0.0539042871939377 19.1575461557781 1.38984165880284 -0.00805994723404263 1.08099516488647 -0.123647202373235 19.1662990229665 1.37847426910138 -0.00171037422284273 1.26345868385493
64.3 0.0718452885575455 19.2761133361063 -0.232204485842282 19.0547401463097 1.4398 0 1 -0.11439644957455 19.1941518268393 1.36023983046672 -0.0200965811694672 1.02949978839286 -0.135503888505748 19.2034790935863 1.31948534412119 -0.0332158881942731 1.02841557864249
64.4 -0.465473888726276 19.8584925187821 -0.331347710204377 19.0678023460895 1.4398 0 1 -0.279738282758531 19.3449849541541 1.23744537753064 -0.0671584276117148 1.13354122569583 -0.344246309132241 19.4133776780013 1.08432882326096 -0.145958472450576 1.38653481040327
64.5 -1.25865342754723 18.7522848990784 -0.430490934566471 19.0808645458693 1.4398 0 1 -0.546346804708262 19.305130753607 1.34738627193125 -0.018382007233077 1.30288749843134 -0.728780295314777 19.2849966963631 1.45403954304633 0.0537699006749726 1.78620440627723
64.6 -0.495578987229712 19.6274306789263 -0.529634158928566 19.0939267456491 1.4398 0 1 -0.651627631354615 19.3819647387767 1.29064839133353 -0.0400694816629946 1.29015201613297 -0.764995013445732 19.4034854089817 1.27516787998231 -0.0394907665760223 1.53936274402231
64.7 -0.342778970338331 18.8157048890834 -0.62877738329066 19.1069889454289 1.4398 0 1 -0.677337296646801 19.3021359317311 1.38055985046575 -0.00387209883503313 1.137488252496 -0.690830834399025 19.2196966227344 1.50839368983529 0.0737797084216494 0.904612484541049
64.8 -0.478217386371201 19.211564595199 -0.727920607652755 19.1200511452087 1.4398 0 1 -0.719153885567489 19.2972314752016 1.39177433024666 0.000136566894293123 1.04605405489686 -0.669979214447393 19.2152236202741 1.49728543680437 0.0657945574661997 0.653548410235777
64.9 -1.8417848342123 18.8341086484651 -0.827063832014849 19.1331133449885 1.4398 0 1 -0.984873163480412 19.2349727502294 1.50482252695363 0.0451099479306422 1.2160771978799 -1.12921784839969 19.134006357867 1.71926324595631 0.166830720210873 1.48669328453514
65 -0.919424653979447 19.172837044434 -0.926207056376944 19.1461755447683 1.4398 0 1 -1.07007203748118 19.223264078925 1.5234374657012 0.0502711344391645 1.16761435594233 -1.14833639409799 19.1250114825627 1.71043221040445 0.155845894247896 1.20204865575322
65.1 -1.73721564907812 19.2758712268803 -1.02535028073904 19.1592377445481 1.4398 0 1 -1.29416780245908 19.2469116824123 1.52789988861453 0.0490293900836869 1.29989633312287 -1.44082367825869 19.1616833559711 1.65631595983484 0.110038804172199 1.5994349869685
65.2 -1.3624818827076 18.4076179164688 -1.12449350510113 19.1722999443279 1.4398 0 1 -1.41671302142168 19.0820935618057 1.70124937386006 0.114298883322682 1.25398866830977 -1.50277923308583 18.9084469753251 2.02628835072644 0.286325479170922 1.36713535927256
65.3 -1.25772702546516 18.9480266275637 -1.22363672946323 19.1853621441077 1.4398 0 1 -1.48134921323925 19.0405254769421 1.73489337060359 0.12296914834288 1.17964102570437 -1.49611728902643 18.8785564545237 2.04441299596348 0.288444301966355 1.0723816480622
65.4 -1.49693972676975 19.4659559378114 -1.32277995382532 19.1984243438875 1.4398 0 1 -1.5745219771688 19.1090949213853 1.66110380314991 0.0891715514381975 1.15995793512194 -1.55938440810885 19.0271214793844 1.79937494093969 0.16266876231259 0.91584505436764
65.5 -1.28424731121562 19.2579258344474 -1.42192317818742 19.2114865436673 1.4398 0 1 -1.59581306102028 19.133709738138 1.63323515706888 0.0770251138543829 1.05093767044121 -1.51851622304614 19.085274331037 1.73729150178704 0.14049776028451 0.59952408574244
65.6 -1.52892554532286 18.3379320004996 -1.52106640254951 19.2245487434471 1.4398 0 1 -1.65438332716651 18.9914277948317 1.77437778727802 0.130046845730358 0.98962018788326 -1.56153360623571 18.8856424816 2.02621419922219 0.274059328741441 0.617813095438902
65.7 -0.964594191141606 19.0799685223378 -1.62020962691161 19.2376109432269 1.4398 0 1 -1.56726584842824 18.9877881436199 1.77174665247398 0.130357494801248 0.770927182876887 -1.38391972689899 18.9375468394561 2.00036288530605 0.279162712493557 0.0800389299469031
65.8 -1.40035563490714 19.5921949738129 -1.7193528512737 19.2506731430067 1.4398 0 1 -1.58328788113415 19.0764934373714 1.68007148794193 0.0933201244687998 0.696461839255987 -1.37900689955735 19.0718326080258 1.80445875738856 0.188135834215799 -0.0107652519852676
65.9 -1.5693694852924 19.5164448165346 -1.8184960756358 19.2637353427865 1.4398 0 1 -1.62993440475912 19.1456431767767 1.61104109596236 0.0650454733568301 0.666722997763824 -1.43633348276138 19.1381702202379 1.69352608643072 0.130131971520082 0.0954210197260461
66 -1.99669079578505 19.9706044548478 -1.91763929999789 19.2767975425663 1.4398 0 1 -1.75369178344142 19.2768939957761 1.47990694897648 0.0107434510156041 0.734811007131852 -1.6354823040383 19.2330369573905 1.51749007770166 0.0292422235414319 0.509588051127552
66.1 -2.86740575942588 19.1553598497189 -2.01678252435999 19.2898597423461 1.4398 0 1 -2.03923307027285 19.2783565575562 1.48249093191667 0.00482316569548432 0.998346264491195 -2.12209498899608 19.1764010348444 1.54766450422341 0.0100448910660779 1.49725903090204
66.2 -1.81637278212157 19.4127687596472 -2.11592574872208 19.3029219421259 1.4398 0 1 -2.08131646585802 19.3057933666795 1.46439721896609 -0.000803729612291732 0.927944342306018 -2.10502685700425 19.2365354566018 1.47269262913262 -0.0141926288169822 1.13013697688489
66.3 -1.53309731178512 19.219257885929 -2.21506897308417 19.3159841419057 1.4398 0 1 -2.06130771784114 19.300655423893 1.478509849307 0.00706864112121973 0.786333503149878 -1.96107540917668 19.2450875901932 1.49052380811282 0.00259545122529209 0.550679793192251
66.4 -1.71975256672745 18.8564956510294 -2.31421219744627 19.3290463416855 1.4398 0 1 -2.05809527887538 19.2324091571002 1.55404408408955 0.0372329394695827 0.67641105616455 -1.8943991960456 19.1619425013511 1.63922973050063 0.0692377488490474 0.250334902519467
66.5 -2.94178524038676 19.6017072839967 -2.41335542180836 19.3421085414653 1.4398 0 1 -2.25119574028305 19.2734634648014 1.51894461554534 0.0206704388226332 0.834335363148647 -2.31225810646844 19.2440864039418 1.50386480744396 0.0017311827274003 1.14858828569761
66.6 -2.84876045948746 18.9590390183234 -2.51249864617046 19.3551707412451 1.4398 0 1 -2.43985884967368 19.2180368039413 1.58535977130269 0.0437875087508167 0.954757533394193 -2.57563207647222 19.1868566937246 1.62008586916633 0.0499697430731117 1.46327488421793
66.7 -2.92011910353778 19.4307228987541 -2.61164187053255 19.3682329410249 1.4398 0 1 -2.60959288711329 19.2483215142829 1.55915893841858 0.0310750623689297 1.04540333798973 -2.80074645837483 19.2492440285459 1.51192630519106 -0.00236719046158714 1.64971983475786
66.8 -3.15113815498762 19.4901253491172 -2.71078509489465 19.3812951408047 1.4398 0 1 -2.80599108170778 19.2894169246434 1.52419206661492 0.0152326404998119 1.15548302998582 -3.03821316529106 19.3336303752745 1.39586041544993 -0.0552643974373634 1.82545002299075
66.9 -2.721252922505 19.4987982776526 -2.80992831925674 19.3943573405845 1.4398 0 1 -2.8760531828387 19.3371035528013 1.48019132455362 -0.00170789182215309 1.10474461482924 -3.03523743946188 19.4068932409808 1.31240790919212 -0.0878208056578458 1.42902013812772
67 -2.83873003935824 19.1912015088975 -2.90907154361884 19.4074195403643 1.4398 0 1 -2.95518362735004 19.315889998616 1.51076793862587 0.0103091963604303 1.06725400051254 -3.04547842334554 19.3529776789974 1.40989584373256 -0.0378799049111934 1.10650932766463
67.1 -2.97768386238568 19.2718709093379 -3.00821476798093 19.4204817401441 1.4398 0 1 -3.04247676692432 19.3117720560572 1.52165325937659 0.0141897981073835 1.04449291433079 -3.08698640143611 19.3364818479277 1.4430236687067 -0.0206679708137328 0.941233954553437
67.2 -3.75533645264098 20.4067693239476 -3.10735799234302 19.4335439399239 1.4398 0 1 -3.23104105505426 19.4840014916302 1.35511372405778 -0.0509360734931277 1.14868411791009 -3.42032844957682 19.6716235730394 1.02854610690373 -0.22071601406551 1.61175803187088
67.3 -3.25233164705018 19.4873924052484 -3.20650121670512 19.4466061397037 1.4398 0 1 -3.32282577589346 19.5072419780062 1.34886796857943 -0.0510923954725407 1.1248280584269 -3.43981376698689 19.6664248662866 1.0791452484991 -0.184247563312752 1.28882770910818
67.4 -2.99124415641299 19.7003863891112 -3.30564444106721 19.4596683394834 1.4398 0 1 -3.32384381866143 19.5738083432649 1.28780296762919 -0.0730662001567709 1.00191586497542 -3.34744721589234 19.7056357627228 1.0067607900071 -0.22028323301141 0.828975522809899
67.5 -3.15393852962955 20.1451012751734 -3.40478766542931 19.4727305392632 1.4398 0 1 -3.34035407663306 19.7115436268754 1.15637783077371 -0.121985526513637 0.92241402725638 -3.33985902761366 19.8566942367519 0.810431605910792 -0.311641991783611 0.771549360220508
67.6 -3.27899867769836 19.8359892982046 -3.5039308897914 19.485792739043 1.4398 0 1 -3.38814645416727 19.7668007585625 1.11985918508643 -0.132509659238426 0.882772002648938 -3.35205151031419 19.8822864885365 0.797748914455457 -0.311182216093474 0.651721022411685
67.7 -3.94720286612876 19.831269617402 -3.6030741141535 19.4988549388228 1.4398 0 1 -3.56982153422643 19.8141483189873 1.12195851332632 -0.124209035455727 1.00469894470497 -3.57215964936533 19.9380630849107 0.879224803947006 -0.241204192925862 0.999161510614049
67.8 -3.76623352873851 19.849974236084 -3.70221733851559 19.5119171386026 1.4398 0 1 -3.68397870728616 19.856932124419 1.11657656444105 -0.120620521165763 1.03219046951454 -3.67806690258634 19.9657130976992 0.923859208565934 -0.206173096703043 1.0062797287749
67.9 -3.74210463442689 18.9627284073456 -3.80136056287769 19.5249793383824 1.4398 0 1 -3.77170621415904 19.733388908688 1.27629842350838 -0.0543347508231223 0.973543803917899 -3.6899276919743 19.7100308206363 1.26373121841321 -0.0550580072706857 0.460356434259227
68 -3.60114515557553 20.068171128757 -3.90050378723978 19.5380415381622 1.4398 0 1 -3.80779643480195 19.8007650101607 1.21276114987009 -0.0791911286684194 0.916500487485519 -3.71273286356109 19.806150393997 1.13372597592077 -0.115445394803609 0.511313113038019
68.1 -3.86590867918608 19.1148647905933 -3.99964701160187 19.551103737942 1.4398 0 1 -3.87546805698785 19.7166938921366 1.31908924166665 -0.0359298239614903 0.860825760250769 -3.74303930154235 19.6565090889172 1.35851971696829 -0.0108640374314538 0.293059483500152
68.2 -4.51965151628766 19.8850116919372 -4.09879023596397 19.5641659377218 1.4398 0 1 -4.08842223384104 19.7688145626296 1.32641063492086 -0.0270983996256778 1.02867820286636 -4.04359898618024 19.7629772902695 1.36903982838829 0.0116642211222752 0.959089847217554
68.3 -3.96212781470705 19.352198486557 -4.19793346032606 19.5772281375016 1.4398 0 1 -4.13939470687738 19.7155326360854 1.38809432108239 -0.00376962032109132 0.948619534881216 -4.04820721616133 19.6725212757585 1.49601398142162 0.0664620372873901 0.680096898607301
68.4 -4.24652984552484 19.4990806685907 -4.29707668468816 19.5902903372814 1.4398 0 1 -4.23834102259238 19.6893021747519 1.4338764342213 0.0142484010861577 0.946782961749378 -4.15192320280432 19.6433187514171 1.57028345830517 0.0993721946427931 0.738553835981402
68.5 -4.73895528758841 20.0250402634419 -4.39621990905025 19.6033525370612 1.4398 0 1 -4.42870227576916 19.7601593533891 1.40381620754637 0.00427089928416573 1.08104815567578 -4.42875051638284 19.7447733980144 1.46896523602083 0.0472942920737435 1.239820764284
68.6 -4.63582022588527 19.5815881908066 -4.49536313341235 19.616414736841 1.4398 0 1 -4.56648448462458 19.7395730948437 1.45209582088616 0.0233694378545303 1.11599832149148 -4.57553917836271 19.7151004330895 1.55075765888266 0.0817451159292844 1.27436253421829
68.7 -4.93055708414473 19.3232940747652 -4.59450635777444 19.6294769366208 1.4398 0 1 -4.75398566432996 19.6685999908481 1.56000577263434 0.0652570660750483 1.20758750878434 -4.77367741705981 19.6125131207144 1.74411210844331 0.163496454651764 1.39753939607225
68.8 -4.66845409919883 19.2882017728015 -4.69364958213654 19.6425391364006 1.4398 0 1 -4.82661541680567 19.5899002454319 1.6379131201562 0.0919913507570771 1.13805414320133 -4.81604708696265 19.4934720242563 1.91365238205877 0.235711543925751 1.17078037017584
68.9 -5.02656656472818 20.4392972783679 -4.79279280649863 19.6556013361804 1.4398 0 1 -4.94612102559018 19.7180999424026 1.51231556718636 0.0393274181693366 1.14488837195103 -4.97732106829263 19.7534896791382 1.47325173087911 0.015998460132212 1.25111804410501
69 -4.56775503309429 18.8505345112075 -4.89193603086073 19.6686635359602 1.4398 0 1 -4.96174683647297 19.6120618785555 1.61295406717677 0.0767549923514276 1.00973158301833 -4.89310603725986 19.4830532127252 1.91146501293968 0.232042175246968 0.759879529360078
69.1 -5.29984520500659 20.1056836925758 -4.99107925522282 19.68172573574 1.4398 0 1 -5.10192403971966 19.672095318037 1.56230459517964 0.0539436849286715 1.06134025186086 -5.09006792450294 19.6357638819319 1.64498504540367 0.0879634684775015 1.02066445114362
69.2 -5.33886008659839 19.494105884253 -5.09022247958492 19.6947879355198 1.4398 0 1 -5.25249533074282 19.643243356955 1.60336477218976 0.0672247565164151 1.12771388975188 -5.24437907341948 19.5900617198211 1.7041745494383 0.108205890995626 1.14083196835404
69.3 -4.95164037868799 19.9067045406997 -5.18936570394701 19.7078501352996 1.4398 0 1 -5.25089914238871 19.685990276858 1.55223637915184 0.0457238272062146 0.955927209620642 -5.21143766405331 19.6708293208751 1.5945721611071 0.0595115565274956 0.807470350411329
69.4 -5.19309873430775 19.6978950003299 -5.28850892830911 19.7209123350794 1.4398 0 1 -5.30402621737702 19.6904076454186 1.54946432658284 0.043338024965419 0.893438273084178 -5.25584261126274 19.6772325618199 1.59113874172692 0.0576208218042931 0.72614472447912
69.5 -5.1929885001617 19.812642713017 -5.3876521526712 19.7339745348592 1.4398 0 1 -5.33227670591614 19.7156793483245 1.52447810258333 0.0327838720220401 0.800153235546149 -5.28028156415219 19.7105977698765 1.54677152621999 0.0362196031589111 0.620535479997494
69.6 -5.40552276633947 19.8376960875196 -5.4867953770333 19.747036734639 1.4398 0 1 -5.40681953063336 19.7418780095299 1.50477069743 0.024292330987711 0.788808902379001 -5.36847994258281 19.7409472660461 1.50378018809469 0.012909822023101 0.682911722688853
69.7 -5.74765556547269 19.5786100637585 -5.58593860139539 19.7600989344188 1.4398 0 1 -5.561275876129 19.717862917946 1.54281957809273 0.0377548052756881 0.906835455226224 -5.54836098398195 19.7081755965227 1.56220118364875 0.0379242894759146 0.925039129821763
69.8 -5.70223578809321 19.7744467300063 -5.68508182575749 19.7731611341986 1.4398 0 1 -5.66551159339031 19.7311820678037 1.53706556009438 0.0341822693039866 0.92571219451586 -5.66538722472215 19.7242914826959 1.54162868214382 0.0254549754325561 0.98278825088611
69.9 -6.15243469561091 19.8524925701163 -5.78422505011958 19.7862233339784 1.4398 0 1 -5.86938123591138 19.7573225439383 1.52861672419608 0.0292958444855072 1.09233027671941 -5.9113483452624 19.7591176953409 1.49593760811307 -0.00143808715986017 1.31881581883599
70 -6.27480960810689 19.3587574736097 -5.88336827448168 19.7992855337582 1.4398 0 1 -6.07467009142783 19.6817217616537 1.62147974838812 0.0635245601477409 1.25275508167942 -6.11941973495441 19.6599714516062 1.6719094447738 0.082559864249526 1.4642746541807
70.1 -6.26065115472998 20.0844645691157 -5.98251149884377 19.812347733538 1.4398 0 1 -6.21486409089167 19.7560147727608 1.55001316930293 0.0329141085037681 1.26276715324373 -6.27179270748481 19.7767918384807 1.47916092746376 -0.0162131671084456 1.49222035117649
70.2 -6.1263026194748 19.4854772373882 -6.08165472320587 19.8254099333178 1.4398 0 1 -6.28492980746517 19.7032758649444 1.60501507033849 0.0527267788880953 1.1826058728601 -6.30661532508328 19.6902244429863 1.62510130442613 0.0571438041725811 1.22007019950049
70.3 -6.18559639725426 19.99926456831 -6.18079794756796 19.8384721330976 1.4398 0 1 -6.33690018472691 19.7622290364818 1.54325180239854 0.0269657110381785 1.06766166155337 -6.34370601413986 19.7810833098196 1.48941338202359 -0.00952332102966121 1.04284071499376
70.4 -6.36409910505418 20.3694546403361 -6.27994117193006 19.8515343328774 1.4398 0 1 -6.41054456823842 19.8907556254291 1.41740972282983 -0.02254992511283 0.9974109322136 -6.42727434631196 19.9624937854441 1.23734308907769 -0.131095339361241 1.03052841106566
70.5 -6.24672430215005 19.6494859942075 -6.37908439629215 19.8645965326572 1.4398 0 1 -6.4331359390451 19.8583466196931 1.45660893623689 -0.00653141854584396 0.879747229265011 -6.41292907106807 19.8927644754011 1.35853290387026 -0.0664625450042197 0.738031835304932
70.6 -6.50255637372887 20.01432498834 -6.47822762065425 19.877658732437 1.4398 0 1 -6.51184222215551 19.8976973521366 1.42533596426366 -0.0185033184091938 0.863588524368952 -6.49513417107469 19.9367925617721 1.31451420552409 -0.0853771399279505 0.773913964889931
70.7 -6.33665288092099 19.7530384175483 -6.57737084501634 19.8907209322168 1.4398 0 1 -6.51811335308455 19.8803872386217 1.445333750542 -0.0105994052880714 0.734693970126189 -6.47579896699115 19.8987593768724 1.37144861906838 -0.0565247588126038 0.534306945214661
70.8 -6.84832346404414 19.5105638940362 -6.67651406937844 19.9037831319966 1.4398 0 1 -6.66386533656286 19.8210106360982 1.52420635661732 0.0212051197715229 0.859377365739905 -6.62734865434253 19.8253979590394 1.51304646649018 0.0166965890392725 0.706163317586624
70.9 -6.98229784298049 19.9418942096289 -6.77565729374053 19.9168453317764 1.4398 0 1 -6.81684003237172 19.8489687621168 1.50867344886562 0.0147656971782869 0.971500910528153 -6.80721872229411 19.8619287963735 1.48714347906914 0.00513613077392267 0.96315132412827
71 -6.92933932093607 19.6838179120707 -6.87480051810263 19.9299075315562 1.4398 0 1 -6.92094971383114 19.8201745502569 1.54772159844811 0.0296221195128517 0.985431554735342 -6.90536610042003 19.8267357453106 1.55519561127925 0.0381126240421924 0.950449994947015
71.1 -6.72577436510231 20.8262710012142 -6.97394374246472 19.942969731336 1.4398 0 1 -6.9608926791206 19.9502892294421 1.40804537771702 -0.0268229628581248 0.877483155854016 -6.93435727325955 20.0653577996197 1.17462798683823 -0.148423491423876 0.87959489472953
71.2 -7.29209557685515 19.7153553657001 -7.07308696682682 19.9560319311158 1.4398 0 1 -7.10867308863411 19.9468433513888 1.43188271368314 -0.0161481864547896 0.98186525527221 -7.10056813487492 20.0122414342357 1.31791997361221 -0.0718258488824331 1.01830094807715
71.3 -7.21562455230111 19.8547514576565 -7.17223019118891 19.9690941308956 1.4398 0 1 -7.20574432339209 19.9448232152857 1.44708324665783 -0.00952198569531411 0.981117554052112 -7.19755659519972 19.9911833215461 1.38274508609843 -0.0375177381087256 0.986720242962721
71.4 -7.64591806290301 20.1736455835386 -7.271373415551 19.9821563306754 1.4398 0 1 -7.40795675703822 20.0021642409812 1.40967704534374 -0.0234298489393678 1.16229740431192 -7.42990100678177 20.0627675331035 1.33252251171281 -0.0568342010091952 1.31552233028137
71.5 -6.92077261342484 19.7101379168279 -7.3705166399131 19.9952185304552 1.4398 0 1 -7.39637286606029 19.9748277006423 1.44099008282679 -0.0107341821114682 0.942450767660269 -7.3103014529657 19.9673697645455 1.44875395457842 -0.00382647823248816 0.697993795543878
71.6 -7.79956599068056 20.2563705422063 -7.46965986427519 20.008280730235 1.4398 0.01 1 -7.55219061859061 20.0275869290312 1.40423256747188 -0.0244299495183677 1.05229319330809 -7.54431606254122 20.0607623819413 1.36151468649888 -0.0427176742642486 1.10594527957457
71.7 -7.78730407770367 20.0778306878752 -7.56880308863729 20.0213429300148 1.4408 0.02 1 -7.68780481768693 20.0488063077517 1.40161906267667 -0.0242597992266785 1.10486482891029 -7.7017966103194 20.0855054117558 1.36667146628483 -0.0373346393780631 1.21544114035001
71.8 -7.41649230877776 20.7105805370319 -7.66795932562538 20.0343059800557 1.4428 0.03 1 -7.71043362078589 20.1859044696115 1.2639703959379 -0.0773146593359951 0.986857927354354 -7.69230533207032 20.2715846562611 1.08958870160754 -0.168356760248737 1.02117980406461
71.9 -7.34191657310486 19.6079730886601 -7.76714129038386 20.0470706918287 1.4458 0.04 1 -7.6944464248178 20.1229533776868 1.33441760967158 -0.048696749970274 0.796230564645155 -7.59534814764919 20.1037610371934 1.31951288638685 -0.0585632404125866 0.455812720977103
72 -7.63155163511726 20.012472379813 -7.86636110290171 20.0595378007126 1.4498 0.05 1 -7.73523616426274 20.1197326571151 1.34665091907573 -0.0430782100256971 0.73556680602033 -7.63163365756507 20.0888519874277 1.3520796860853 -0.0421197611712247 0.41975510008007
72.1 -8.13980950791652 20.5695037476692 -7.96562998996467 20.071607931668 1.4548 0.06 1 -7.87985744826934 20.2018311473512 1.28940644116618 -0.062678142675973 0.859759552525988 -7.86733603342515 20.2249152055387 1.22986028555955 -0.0937635785389056 0.930759349653771
72.2 -8.11069765153613 19.715233102593 -8.06495798657244 20.0831815693799 1.4608 0.07 1 -8.00817224488388 20.1450511344492 1.37606746535587 -0.0260997252962707 0.909995037669013 -7.98149801435142 20.1333046771359 1.41420484868996 -0.000945647303980168 0.895596014171401
72.3 -8.21446804290361 19.8844791718553 -8.16435363669127 20.0941590343631 1.4678 0.08 1 -8.13334124631425 20.1156201887594 1.42949864735519 -0.00374590133475404 0.953883802256205 -8.10884558690638 20.0889837785666 1.51643770875961 0.0489019305928821 0.94284481648847
72.4 -9.15042148204848 19.710079032516 -8.26382369325394 20.1044404665307 1.4758 0.09 1 -8.42869010917232 20.0654513661924 1.53651935349306 0.0417426000940775 1.24336676150324 -8.52969433515967 20.0279470896024 1.71351031330815 0.14374432929499 1.63258118308185
72.5 -8.29216050345456 20.4542871580524 -8.36337281737178 20.1139258177299 1.4848 0.1 1 -8.51675162046161 20.1250147747768 1.47817269830177 0.0167035998023196 1.19545887572173 -8.56160263286758 20.1251855507629 1.53084854357972 0.0484306418149304 1.36587837297815
72.6 -8.20376536254287 20.1353956188299 -8.46300327678563 20.122514854753 1.4948 0.1 1 -8.55112026270351 20.1198195654544 1.48160825295539 0.0164244790970394 1.06873655888605 -8.51798537529154 20.1233785631121 1.53058837647134 0.0500391109197929 0.957749864705691
72.7 -9.10387454628872 20.2755210383276 -8.56271464365675 20.1301071743388 1.5048 0.1 1 -8.7488368848111 20.1707264135391 1.45637847544692 0.00657202999246887 1.20520921251764 -8.79747565843884 20.176600612911 1.47692490896407 0.0164017803961928 1.3828318088639
72.8 -8.80110718036652 20.3019749690773 -8.66249694693156 20.1367020172614 1.5148 0.1 1 -8.85589748553943 20.20917020527 1.43037717955777 -0.00382475021317639 1.18994772368856 -8.88785132642338 20.2223529841182 1.42650083109604 -0.00780644196990308 1.28532676843809
72.9 -8.50714456466313 20.0583408717921 -8.76234020846286 20.1422987240423 1.5248 0.1 1 -8.86819997779383 20.186261695711 1.4542623842331 0.00533891242713883 1.03789462283778 -8.82276834714243 20.1781959644789 1.49587449220821 0.0301219450817095 0.834735694703936
73 -8.31197642059811 20.1945351634785 -8.86223444400773 20.1468967350153 1.5348 0.1 1 -8.81800527868445 20.1953038715708 1.43693861291749 -0.00167572279480489 0.827527638494536 -8.68578784217334 20.1802035046251 1.48054913391391 0.0258110008310464 0.342138219145399
73.1 -8.5755632782841 20.3991592733552 -8.96216966422583 20.1504955903831 1.5448 0.1 1 -8.82009764557752 20.2493906206146 1.38295229019559 -0.0226628467871099 0.726035460141569 -8.67322713736501 20.2336947439902 1.4029114557812 -0.0119534562261978 0.256273747702961
73.2 -9.54204315178881 20.1240794033516 -9.06213587567844 20.1530949302633 1.5548 0.1 1 -9.01104538761268 20.2431386486162 1.41764398058259 -0.00830389883916791 0.882903138073216 -9.00604369696383 20.2291237313998 1.46272276498124 0.0141517216443064 0.935075156517672
73.3 -9.24392694003571 20.6252583500581 -9.16212308182771 20.154694494724 1.5648 0.1 1 -9.13698550780508 20.3358926590205 1.3406289651307 -0.0384548187449785 0.949467104835685 -9.16815596253342 20.3270375699461 1.3413427181524 -0.0468369044929312 1.12512926513476
73.4 -9.89485542810498 20.5468685153712 -9.26212128403634 20.1552941238101 1.5748 0.1 1 -9.37861110108791 20.4074610227895 1.30663532677876 -0.0501600087694491 1.15625357818249 -9.5131674363924 20.4129286822625 1.28999706684243 -0.0695868615905497 1.67567968561936
73.5 -9.42595113315184 20.3204153496454 -9.36212048256746 20.1548937575592 1.5848 0.1 1 -9.47582423999024 20.4114295251352 1.32631889579138 -0.0400548860035537 1.1303518368075 -9.57824353951958 20.4142375441618 1.32346822374611 -0.0489464731250959 1.43870495745015
73.6 -9.16320144060369 20.7890766707887 -9.46211067758453 20.1534934360076 1.5948 0.1 1 -9.50548922848376 20.5122378386009 1.22941512226724 -0.0776089107927079 1.05042884117164 -9.52186036239747 20.5436408217384 1.12327702749592 -0.142876331948189 1.06523017607571
73.7 -9.07528076186156 20.6765858699853 -9.56208187015138 20.1510932991862 1.6048 0.1 1 -9.49202434834171 20.570786027314 1.17447552739283 -0.0975626034201428 0.917173536272459 -9.42221603756811 20.6017079418377 1.02274560697179 -0.189232789567082 0.651144937697029
73.8 -9.04768430317059 20.1215104013047 -9.66202406323207 20.1476935871068 1.6148 0.1 1 -9.4464295235703 20.5039258366093 1.24780872596151 -0.0664782572826215 0.712424563388037 -9.3005360572853 20.4733332246336 1.16076913096855 -0.128156763290238 0.132017208981158
73.9 -9.5900436884443 20.0272178855265 -9.76192726269056 20.1432946397378 1.6248 0.1 1 -9.51167246890437 20.4285973716142 1.34892952934214 -0.0238776097258235 0.666104522647962 -9.38078965318164 20.3852374349695 1.31834717898032 -0.0497908464730747 0.190781971006101
74 -9.62888700260289 19.9542134136711 -9.86178147829018 20.1378968969701 1.6348 0.1 1 -9.56830004693276 20.3452252607217 1.4530252629874 0.0187932598273527 0.613737921358817 -9.44897598891262 20.3107723154742 1.44905415580457 0.0147372226107647 0.23099495040841
74.1 -10.1703211388882 20.7083383634548 -9.96157672469256 20.1315008985736 1.6448 0.1 1 -9.7466731973161 20.4031783023124 1.42366026188193 0.0076547346387519 0.779560288763526 -9.7471322620388 20.4243476796513 1.39524152110866 -0.000913363842904191 0.905752862567296
74.2 -9.66032278451539 20.6869984937452 -10.0613030224562 20.1241072841428 1.6548 0.1 1 -9.78869494602853 20.4554047220216 1.37031305841599 -0.0147219302612259 0.749921729792077 -9.78878985390794 20.4820347502629 1.31226704549229 -0.0412064839069761 0.827030713610211
74.3 -10.3182335741439 20.5410160683946 -10.1609503990345 20.115716793033 1.6648 0.1 1 -9.96966538835953 20.4872655510523 1.37336483131469 -0.0122172481938113 0.890719041504512 -10.0328340196138 20.5306687700028 1.32484670032528 -0.0303498823151753 1.20379426410549
74.4 -10.2337953724109 20.1553742499121 -10.2605088897728 20.1063302642863 1.6748 0.1 1 -10.0978350771798 20.4488090108728 1.44610008928819 0.0182928494556228 0.923629757074598 -10.1594930325903 20.4647245122654 1.48219137629789 0.0447856405862835 1.16394286986823
74.5 -9.94531116163602 20.105085848577 -10.359968538905 20.0959486365477 1.6848 0.1 1 -10.1318178174412 20.3963337109617 1.51003063537422 0.043540797613066 0.831691025423217 -10.1400901407532 20.3670283067957 1.6235590677818 0.108204686731897 0.809243213141525
74.6 -10.4715149473748 19.9382006017977 -10.4593194005491 20.0845729479714 1.6948 0.1 1 -10.2772733202902 20.3161519945858 1.62574915621791 0.0894510242922375 0.892088658881274 -10.2973245794394 20.2588038699086 1.8174674194259 0.194079988367251 0.94336213939914
74.7 -10.4275734503419 20.7377765100297 -10.5585515397016 20.0722043361167 1.7048 0.1 1 -10.3832834318371 20.3769261983908 1.55930869045509 0.0588521566737006 0.923857574114971 -10.4144864198258 20.3655542925292 1.62593514260559 0.0933556748699787 1.01465203325572
74.8 -10.7404740175452 20.3307952470081 -10.6576550332314 20.0588440378345 1.7148 0.1 1 -10.5461503190267 20.371619135462 1.58263790732881 0.0654501040598054 1.01658924700153 -10.5970201215539 20.3530264504185 1.64733169801722 0.0948620804102176 1.19787206750619
74.9 -10.6583245507382 20.0161701145793 -10.7566199708717 20.0444933891436 1.7248 0.1 1 -10.6524025301614 20.3068052333784 1.66422521304946 0.0959653892802405 1.01823540177163 -10.689578120196 20.251746990927 1.80581406783926 0.166914085509871 1.13070853482367
75 -11.0365769438305 19.8868933442758 -10.8554364562112 20.0291538250968 1.7348 0.1 1 -10.832364039977 20.2187645183728 1.77253292997538 0.134561499407573 1.12450224135668 -10.881683535859 20.1280585787369 1.96706895812286 0.229909969330947 1.32127467859086
75.1 -11.6812852775297 19.8853412261806 -10.9540946076837 20.0128268796377 1.7448 0.1 1 -11.1276368293818 20.1291904014888 1.87361071487452 0.164335780105084 1.38651474406484 -11.2447012788746 20.0180030946209 2.02965098026626 0.223373563990833 1.8694487204298
75.2 -11.3069186753808 20.4962305672325 -11.0525845595563 19.9955141854473 1.7548 0.1 1 -11.2799219919338 20.1697213075882 1.80322913970037 0.126183248598245 1.4008969833907 -11.3818857795579 20.1271247365593 1.80053568686552 0.0987457109432384 1.70559240541502
75.3 -11.3671234461869 20.0993423908008 -11.1508964629159 19.9772174737806 1.7648 0.1 1 -11.4034360574341 20.1284633027409 1.83161018423787 0.13099982611326 1.38460544577775 -11.4825953504264 20.0897422467955 1.83907251234565 0.115281179020956 1.56332320935009
75.4 -11.3634891626299 20.0522838579392 -11.2490204866541 19.9579385742935 1.7748 0.1 1 -11.492091697599 20.0825097489519 1.86517340702103 0.139251686094601 1.32312149697251 -11.5349428253207 20.0466853359579 1.8951172123833 0.142091188343723 1.35164817020045
75.5 -11.6924558144932 19.7072676527507 -11.3469468184502 19.9376794148599 1.7848 0.1 1 -11.636879055303 19.9606438528974 1.97081824847749 0.172856641979703 1.37087606729702 -11.6717451018913 19.9015854637311 2.05001963102131 0.206723742052461 1.41863949419474
75.6 -11.5424908606208 19.657139285571 -11.4446656657527 19.9164420213788 1.7948 0.1 1 -11.7025564998322 19.841548264993 2.07486560389025 0.208040583122107 1.30689429796327 -11.7052431436598 19.7747693117202 2.20329853281149 0.275248631539594 1.26359508687148
75.7 -11.9343033510843 19.8394769829485 -11.5421672567583 19.8942285175719 1.8048 0.1 1 -11.8484651322567 19.7935278075824 2.07885398133181 0.196830817203301 1.34472266628262 -11.8513301756844 19.7457846979036 2.15306701331884 0.229843339473449 1.31578479880874
75.8 -11.3968074954882 19.7452015699407 -11.6394418413891 19.8710411247711 1.8148 0.1 1 -11.8251194580522 19.734510800091 2.13906802418196 0.220490060241682 1.14605723795124 -11.7659252661867 19.7015615393914 2.26351008457987 0.291949149291896 0.908099027269413
75.9 -12.0327963871003 19.4285515506359 -11.7364796922678 19.8468821616963 1.8248 0.1 1 -11.9486110828951 19.605928686913 2.22401367994231 0.241268610315404 1.2192234370563 -11.9048267497179 19.5712702009212 2.33995167812967 0.305149099456772 1.11045265659587
76 -12.1438335870335 19.83415623839 -11.8332711056901 19.8217540442236 1.8348 0.1 1 -12.0659472764722 19.6095453516577 2.16622598739827 0.20617719108461 1.19786094073859 -12.0301000002498 19.5978984373534 2.20272435448751 0.221709650852113 1.07634525199675
76.1 -11.9321404966864 19.820597701742 -11.9298064025953 19.795659285144 1.8448 0.1 1 -12.1024556710718 19.6191672694271 2.13930520716849 0.192339740031606 1.06325082206198 -12.0504729172001 19.6298075679747 2.15330845387743 0.199368152696307 0.849260502646811
76.2 -12.0418410051161 19.6749165834796 -12.0260759295342 19.7686004939116 1.8548 0.1 1 -12.1501091414399 19.5949482950432 2.14484345962649 0.190506372254496 0.985067857615056 -12.0928650907037 19.6138700035078 2.15176044774886 0.195227126574537 0.763700883954079
76.3 -11.9056472684484 19.697870286919 -12.1220700596343 19.7405803763829 1.8648 0.1 1 -12.1415627021415 19.5908372437893 2.15571292544077 0.195758941145 0.829939208098639 -12.070555443853 19.620304323013 2.16906741366922 0.207589544094386 0.553035408436418
76.4 -12.174779463193 19.6054507720324 -12.2177791935626 19.7116017345463 1.8748 0.1 1 -12.199506817756 19.5622932435595 2.1594812645003 0.192000841076828 0.802277721037757 -12.1345090189629 19.5900449552463 2.16510634231417 0.198508618479803 0.586318750126715
76.5 -12.3397599577984 19.5981931827685 -12.3131937604855 19.6816674662419 1.8848 0.1 1 -12.2838288531462 19.5377546617158 2.1448248248361 0.178886809887733 0.809742883504835 -12.2314853641096 19.5573286167608 2.13847994625486 0.175954786019155 0.676993497385334
76.6 -12.833749622773 19.4097533865889 -12.4083042190258 19.6507805648716 1.8948 0.1 1 -12.4706299982212 19.4643895722575 2.12845282486467 0.156555677567692 0.989626262223259 -12.4685757310734 19.4547565549609 2.10083078426372 0.134278488010406 1.08148701208975
76.7 -12.8702172743308 19.588017828108 -12.5031010582168 19.6189441190998 1.9048 0.1 1 -12.6311059305235 19.4534262808359 2.05618192309233 0.115986545529064 1.05716713351026 -12.6564956986491 19.4331031432193 1.98958596338666 0.0707206417475073 1.23066991438682
76.8 -12.5499371886328 19.6356868326475 -12.5975747984537 19.5861613125444 1.9148 0.1 1 -12.6784264840114 19.4697287772991 2.01984131810283 0.100428404139326 0.943196179154606 -12.6881586070262 19.4642470485791 1.94268233751556 0.0534588702832547 1.00301648405215
76.9 -13.1362829952703 20.0077911115558 -12.6917159924412 19.5524354234589 1.9248 0.1 1 -12.8313374873934 19.5568233240411 1.84335847948677 0.0218022689237627 0.938176715125947 -12.8940551798559 19.5781055095971 1.65013373618069 -0.0828843232458169 1.11621628944954
77 -12.5337152583395 19.5707404330091 -12.7855152261384 19.517769824404 1.9348 0.1 1 -12.8323955445558 19.5595015162214 1.85829976022473 0.0318444542245233 0.793269431315206 -12.836080069039 19.5824893896466 1.7169833977027 -0.0437746934969953 0.746269441403315
77.1 -12.4395473829629 19.3075171870979 -12.8789631196999 19.4821679819108 1.9448 0.1 1 -12.8180887457912 19.5141097101493 1.93207816804906 0.0648478125126276 0.677467003803555 -12.7389997595821 19.5163368047169 1.87445386929515 0.0308454133416623 0.39297210965228
77.2 -13.2537614613729 19.540436787988 -12.9720503284144 19.4456334561339 1.9548 0.1 1 -12.954122494179 19.4832536522279 1.91149438176903 0.0518803290064511 0.786179248917546 -12.9493194091859 19.4945426066843 1.81437505736111 0.000795097430601022 0.771048916816299
77.3 -12.8879778112281 19.456605924796 -13.0647675436385 19.4081699004953 1.9648 0.1 1 -12.9962511326555 19.4630940512278 1.92200116597985 0.0555228334208081 0.736561577277887 -12.9747238504426 19.4765555779202 1.83450512755187 0.0104493336141911 0.663886977033758
77.4 -12.9254147110576 19.53490953302 -13.157105493728 19.3697810613194 1.9748 0.1 1 -13.0232366823505 19.4657645824693 1.90874321609854 0.0494563105660893 0.657863914410396 -12.9971659083785 19.4802591526555 1.82055409973678 0.00409398782388755 0.566519380667238
77.5 -13.1317120537935 19.3707522906652 -13.2490549449648 19.3304707774582 1.9848 0.1 1 -13.102857809708 19.4252604097402 1.92853037860748 0.0559276618176127 0.695755339138878 -13.0815782333084 19.4428318905178 1.84497610755912 0.0150667271618656 0.638193399637575
77.6 -13.5935047997883 18.806400562483 -13.3406067024805 19.2902429799073 1.9948 0.1 1 -13.2757336528399 19.2923595139782 2.02831049923162 0.0936880700782937 0.927460973596996 -13.3103922394027 19.2772606333818 2.00986397035558 0.0898591794123228 1.05060125171451
77.7 -13.3549376867368 19.1905766399342 -13.4317516111755 19.2491016914129 2.0048 0.1 1 -13.3583778582627 19.2397430825072 2.05208995149139 0.0999494671034303 0.935945544730468 -13.3878421989881 19.2246966813251 2.04107400431537 0.100281795875874 1.01759078155132
77.8 -13.1663011898087 18.9951252738102 -13.5224805566349 19.2070510260696 2.0148 0.1 1 -13.3765751290003 19.1558634255931 2.14047354291487 0.134154122236351 0.881642319652215 -13.3706137626085 19.1432952075242 2.1699621738581 0.158612630490857 0.817448388486466
77.9 -13.5922550978918 18.9220157740292 -13.6127844660398 19.1640951889088 2.0248 0.1 1 -13.4926237628308 19.0608105835621 2.19176030499484 0.148951070690575 0.977675612312252 -13.4940317923146 19.0455999233809 2.22650162030299 0.175850419508016 0.970384456581233
78 -14.3129479164796 19.3780740737692 -13.7026543090746 19.1202384754785 2.0348 0.1 1 -13.7000988964193 19.0451350676265 2.09230870307819 0.0975305869146729 1.103784151226 -13.8108528404968 19.0638308890859 1.94606041502161 0.0225758162998237 1.36141613356647
78.1 -14.1788971039367 19.2747609451079 -13.7920810988298 19.0754852714135 2.0448 0.1 1 -13.8624391981255 19.0395344567919 2.01014556257505 0.057090012810232 1.14486637049713 -14.0180067476368 19.0849541150094 1.78506726373273 -0.0581249024478812 1.46705285699924
78.2 -14.1782823899897 18.3424728550353 -13.8810558927009 19.0298400519969 2.0548 0.1 1 -14.0652702626994 18.8734423826975 2.10367986531538 0.0890588545484326 1.37384022991871 -14.1691647801047 18.830666108769 2.09642915379216 0.0923154408366007 1.61710267065787
78.3 -14.0933221710238 19.6499001185107 -13.9695697932827 18.9833073817126 2.0648 0.1 1 -14.1547489839697 18.9120776938128 2.00848796345211 0.0464910911411964 1.24356963747425 -14.2364864253207 19.0508707628766 1.74121761017755 -0.0794502647947694 1.24719274849957
78.4 -14.1160322135536 19.4031208744411 -14.057613949259 18.9358919137888 2.0748 0.1 1 -14.2253052677418 18.9468928346495 1.93970333094423 0.0176351271298913 1.11787310709 -14.2726261711618 19.1502625301632 1.61388020034017 -0.134756716883263 0.996186895090193
78.5 -13.8853886409293 19.1389278989513 -14.1451795562874 18.8875983897329 2.0848 0.1 1 -14.2129378637174 18.9581934543876 1.94231616301266 0.0210909163514732 0.92322250410454 -14.192336056013 19.14639214855 1.6813697858739 -0.0961058144654494 0.60388217695479
78.6 -13.7096352575514 18.7137119125687 -14.2322578578803 18.8384316388569 2.0948 0.1 1 -14.1526212192411 18.910077371571 2.02708211932521 0.0582580878078643 0.733968971665776 -14.0475245941429 19.0361081820715 1.90100605208135 0.0130621443046 0.180740484654365
78.7 -14.4650529602454 19.0500264039142 -14.3188401462801 18.7883965777951 2.1048 0.1 1 -14.2654376295882 18.9000283433856 1.98679592711444 0.0390179367726053 0.783147887985265 -14.2104181771222 19.0208012810721 1.85761298077747 -0.00659667760206391 0.501042502233969
78.8 -14.502182043108 18.6136074214452 -14.40491776333 18.7374982100118 2.1148 0.1 1 -14.382927038192 18.8135472694298 2.02502103462376 0.0521383846410477 0.880781949606966 -14.3492051406163 18.9153035928793 1.95299361256568 0.0432687290205088 0.728110562788229
78.9 -14.3448313253539 18.7260896050792 -14.4904821013402 18.6857416253014 2.1248 0.1 1 -14.4350554462101 18.7689208624172 2.04786982535965 0.0601660610338215 0.847970991841498 -14.3926617710158 18.8571659364767 2.01500193982448 0.0731427840810275 0.690270769130659
79 -14.1704783801729 18.5703966410087 -14.575524603948 18.6331319992791 2.1348 0.1 1 -14.4316523004187 18.7073937963819 2.11139395199865 0.0856761469020103 0.756470937434635 -14.3588455768355 18.7860852920313 2.13827618757277 0.13390278195539 0.511712025858109
79.1 -14.5677107771961 18.8396854747827 -14.6600367669741 18.5796745928639 2.1448 0.1 1 -14.5071242760547 18.7016846967646 2.0798783808398 0.0701210152628863 0.74846984231977 -14.4562714840723 18.7661151504436 2.09846984705805 0.109009901579757 0.616635768569543
79.2 -14.7144087647737 17.9919570912445 -14.7440101392727 18.5253747517518 2.1548 0.1 1 -14.6275770439205 18.5380525928339 2.18554205286849 0.108837739957567 0.90843098891555 -14.6019988873196 18.5580101071227 2.32498342227484 0.214034280394605 0.940237803967045
79.3 -14.4772308382126 18.4119839998365 -14.8274363235764 18.4702379058815 2.1648 0.1 1 -14.6450856362673 18.4773362689686 2.2317697763078 0.125292757624501 0.839854667670189 -14.610519616411 18.4847461785256 2.41157523076466 0.249806412711615 0.836911551259398
79.4 -14.9646811704942 17.9722837903803 -14.9103069773365 18.4142695688919 2.1748 0.1 1 -14.7840727137484 18.3271207368422 2.30080659952707 0.145483517599885 1.00947955528709 -14.7758272562113 18.2856566530439 2.53471097843729 0.287040520817682 1.1948320466727
79.5 -15.4527007301994 18.1288732762678 -14.9926138135564 18.3574753375699 2.1848 0.1 1 -15.0024585568175 18.2097489261584 2.28302403322518 0.12557180559695 1.23213763698995 -15.033321971907 18.1482339703463 2.41233933907601 0.193282981423433 1.54982764540583
79.6 -15.0017322974786 18.3838645266643 -15.0743486016213 18.2998608912913 2.1948 0.1 1 -15.0724827958266 18.1863006709658 2.25798675861022 0.111154783764641 1.15469267663871 -15.0893400294854 18.150920295908 2.34132653259537 0.156614662255719 1.3057280776978
79.7 -15.3364924403727 18.3772880101733 -15.1555031681205 18.2414319914528 2.2048 0.1 1 -15.2023290565454 18.1736550169629 2.18849410604307 0.0769318661796535 1.15280976156982 -15.233241748008 18.1675448597597 2.17277650728564 0.0684020283716252 1.23483869841857
79.8 -15.4853491706253 18.2727610354926 -15.2360693976648 18.1821944808956 2.21479999999999 0.1 1 -15.3442370825155 18.1462092918158 2.1303618922232 0.04819776582643 1.17901291469179 -15.3857582467287 18.1551773985156 2.05832039202103 0.0081299081829496 1.24709211931105
79.9 -15.3354792109215 17.8117713763983 -15.3160392336985 18.1221542833215 2.22479999999999 0.1 1 -15.4225076040165 18.0228210819832 2.2068560384696 0.0771256803612645 1.2014627775674 -15.4411643905569 18.0053485423173 2.22382493520811 0.0885344211631664 1.25185097591409
80 -15.0220135470175 18.1159843679074 -15.3954046793047 18.0613174027002 2.23479999999999 0.1 1 -15.3951267512382 18.0007268567199 2.24840607334769 0.0958930539355689 1.00495978914678 -15.3570671585138 17.9969145078595 2.32229741687651 0.142964115078918 0.849777412803697
80.1 -15.4189056769271 18.1488201472409 -15.4741577980048 17.9996899226689 2.24479999999999 0.1 1 -15.4548971232323 17.993258827948 2.21816701864333 0.0810439248504636 0.935015304533807 -15.4152575655374 18.0043491463381 2.25870811502211 0.107216271919664 0.764003207553437
80.2 -14.904858884808 17.7337272580967 -15.5522907145527 17.9372780059245 2.25479999999999 0.1 1 -15.3845438011251 17.9121322760497 2.34241221203109 0.134360012689338 0.775504949231103 -15.2936127430534 17.9129263465048 2.48900642761833 0.228252362813613 0.506840892374962
80.3 -16.0892420790906 17.6735189746413 -15.6297956157219 17.8740878936065 2.26479999999999 0.1 1 -15.5472202597745 17.8004324601533 2.33532714263165 0.121804268433709 0.958373459711415 -15.5637553984305 17.7726129077301 2.38457492653954 0.149470262123073 1.02137287874272
80.4 -16.0588290026176 17.5283565463516 -15.7066647510867 17.8101259046735 2.27479999999999 0.1 1 -15.7008369675822 17.672371391438 2.34684940815225 0.117164792579833 1.11670860381273 -15.7694208018947 17.6266171953111 2.34363594087693 0.10866830897209 1.3322034674462
80.5 -15.2419443402449 17.5817717687156 -15.7828904337977 17.7453984352711 2.28479999999999 0.1 1 -15.6973302849212 17.5931692646995 2.41887997323166 0.144970766501864 1.02289335814621 -15.666034287914 17.5695152484287 2.53417759011136 0.211527997761975 0.969948220825685
80.6 -15.9368623970458 18.3332020897676 -15.8584650413502 17.6799119580923 2.29479999999999 0.1 1 -15.763435086569 17.6653805675777 2.29746282987459 0.0915867870006735 0.865837571863348 -15.7651577375048 17.7530158208395 2.19171954531028 0.0392786944124645 0.6446308348819
80.7 -16.0709459815219 17.640595812117 -15.9333810163464 17.6136730217303 2.30479999999999 0.1 1 -15.8739578120153 17.6077338933599 2.27287098605373 0.0763603739226392 0.91394428912673 -15.8988435377078 17.6810672398461 2.14614361266164 0.00893575892725737 0.821966736419403
80.8 -15.7976897503589 17.5562061119697 -16.0076308672512 17.5466882500234 2.31479999999999 0.1 1 -15.9132472513139 17.5553142997117 2.29532140170623 0.0839372801448569 0.8758003624148 -15.9164852849873 17.6222119751292 2.21943310837952 0.0472458399965575 0.750343153375807
80.9 -16.0123571725413 17.0094101461134 -16.0812071691413 17.4789643413931 2.32479999999999 0.1 1 -16.0054962775356 17.4008147715037 2.37275289137175 0.110364930614688 1.00033274027371 -16.0096610755448 17.4159687122722 2.39602861262649 0.128792334700626 0.999301034062583
81 -16.3581121883157 17.4224175269889 -16.154102564448 17.4105080681738 2.33479999999999 0.1 1 -16.1350740431752 17.3372416631784 2.33345902102234 0.0879011442729709 1.05105041211475 -16.1639211854855 17.3519274709898 2.30239555252916 0.0725689229107025 1.12813142333019
81.1 -16.2894493210149 17.5198006673345 -16.2263097636925 17.3413262759357 2.34479999999999 0.1 1 -16.2199097234437 17.3180905614029 2.28858859495278 0.0665262144024429 1.00542678760863 -16.2544313612836 17.3483726117645 2.21166196750155 0.0253721466494009 1.04474315601817
81.2 -16.1276657534133 17.3648204492904 -16.2978215462149 17.2714258828004 2.35479999999999 0.1 1 -16.25134931678 17.2842425247248 2.29814288255645 0.0695594158272771 0.928985885561306 -16.2667001765532 17.3177381708688 2.24933445405285 0.0455131402804499 0.884842698594778
81.3 -16.5027601049277 16.8525233965448 -16.3686307608966 17.200813878749 2.36479999999999 0.1 1 -16.3736909140852 17.1342627315645 2.34452908267049 0.0827659938776407 1.07024982144311 -16.401999824049 17.1330234542908 2.3486239167895 0.0881193921080737 1.15632834133653
81.4 -16.6290418253912 16.4029180222176 -16.4387303268752 17.1294973249231 2.37479999999999 0.1 1 -16.5048563887599 16.91267734806 2.44142620435325 0.114262777413437 1.27263932537671 -16.5471882463782 16.8469945625861 2.54771864578843 0.174624241149759 1.524136932958
81.5 -16.4799625333044 16.9242791077757 -16.5081132342525 17.0574833529185 2.38479999999999 0.1 1 -16.5590486601667 16.839647485738 2.45591513106067 0.115589791277319 1.21985063935999 -16.5795875897411 16.7896668547911 2.55294539191639 0.16881563160226 1.34526882137403
81.6 -16.0505222527578 17.2315080639039 -16.5767725447956 16.9847791640725 2.39479999999999 0.1 1 -16.5103368608672 16.8322309456433 2.49347811717083 0.131212984460789 1.0045966396513 -16.4504102702207 16.8687027333144 2.60029330205391 0.19951347346562 0.768195883605648
81.7 -17.0852384203522 16.6855386090706 -16.6447013926306 16.9113920287434 2.40479999999999 0.1 1 -16.6675064375173 16.7519537548842 2.43254149442868 0.0979085803688688 1.09784498186161 -16.6755262489859 16.7522641246159 2.45188755263137 0.105494427109805 1.09001199155514
81.8 -16.5465579460096 16.827836710741 -16.7118929849293 16.8373292855836 2.41479999999999 0.1 1 -16.7016109022592 16.7035732415265 2.44499130962523 0.100871709250166 1.02606870351984 -16.6800622866397 16.7254980832565 2.48064183346736 0.120418757647587 0.912106382401737
81.9 -17.2641776143519 16.5234289668895 -16.7783406025885 16.7625983408056 2.42479999999999 0.1 1 -16.8660602652507 16.6107417117723 2.38813167861365 0.0697311097617532 1.13224884601736 -16.9003485920626 16.5954815781129 2.35518063219857 0.040930611756003 1.22511208174617
82 -17.3844303608665 17.3316020386841 -16.8440376009019 16.6872066674416 2.43479999999999 0.1 1 -17.0307478554774 16.6917492029865 2.19741712193582 -0.0100897225607263 1.04823757556551 -17.0940500192516 16.7668666198398 1.96212771068505 -0.152122238434931 0.991180765169275
82.1 -16.8897555821831 17.1993044351262 -16.9089774102243 16.6111618045963 2.44479999999999 0.1 1 -17.0630322088878 16.7593686455561 2.13337940220131 -0.0320866658655198 0.876418225062879 -17.0775134968002 16.8803105938416 1.89076935537701 -0.176194043970941 0.618407364730462
82.2 -16.5634294957557 16.2076845701893 -16.9731535366289 16.5344713566924 2.45479999999999 0.1 1 -17.0522420346861 16.6629598542027 2.23683593932099 0.0126478048161445 0.833554262332262 -16.958480233109 16.7147702957364 2.22805143475906 -0.00422717804301093 0.421608037314634
82.3 -16.6577173228059 16.403347086679 -17.0365595625566 16.4571429927108 2.46479999999999 0.1 1 -17.0324048123108 16.6015835876859 2.31044140901075 0.0438001893126493 0.7549563497761 -16.8931076684262 16.6390977889409 2.38402479404844 0.0730037370029963 0.290176804938846
82.4 -17.0956722086928 15.9249197511917 -17.0991891474576 16.3791844454236 2.47479999999999 0.1 1 -17.1139635383067 16.4361757253587 2.39132605386714 0.0741643546698359 0.878910506643881 -17.0064143956853 16.4336095563588 2.52363519788357 0.142447255967247 0.673844658862859
82.5 -16.9971281707295 16.7366193013044 -17.1610360284255 16.3006035106205 2.48479999999999 0.1 1 -17.1222247374197 16.4406943638358 2.37892296375143 0.0680326964338222 0.767446194423424 -17.0108923636205 16.4756525583176 2.44932619513548 0.101945475039509 0.482787337274327
82.6 -17.5591501498569 15.9292012190133 -17.222094020824 16.2214080463295 2.49479999999999 0.1 1 -17.2639850678001 16.2925542657622 2.39439232133951 0.0695482700993907 0.936531140997669 -17.2174037902442 16.260818499842 2.47083037818478 0.104309659460227 1.00515130265223
82.7 -17.2642156953688 16.2749155884045 -17.2823570189045 16.1416059720309 2.50479999999999 0.1 1 -17.3129752443215 16.2355177340699 2.40243846971341 0.0705973539103374 0.911925739640775 -17.2704619588467 16.2096669387416 2.45823285437804 0.0939446489055277 0.949680334525599
82.8 -17.0681842719053 16.3232192723548 -17.3418189964175 16.0612052678659 2.51479999999999 0.1 1 -17.3061589386153 16.2072949705691 2.42929418145487 0.0807543248618523 0.811421003369778 -17.2457630827391 16.2065613414583 2.49161902368414 0.109881405315692 0.722377570201399
82.9 -17.4023970189225 15.913445926343 -17.4004740072148 15.9802139738376 2.52479999999999 0.1 1 -17.3732663622433 16.0955648161888 2.46544218832976 0.0915673393506048 0.870866817968729 -17.3328004719821 16.071561306892 2.53551310875528 0.123365250630007 0.902157927351912
83 -17.1341835983479 15.557681979234 -17.4583161858442 15.8986401890082 2.53479999999999 0.1 1 -17.3746745259037 15.937845706824 2.58639577179988 0.136549826276634 0.905760856555128 -17.3301720164538 15.8722377043386 2.7674078332099 0.226313582002454 1.02909345974922
83.1 -17.4743324180182 15.8752692168059 -17.5153397481361 15.816492070688 2.54479999999999 0.1 1 -17.4337712502756 15.8619607745328 2.58871296588622 0.132240934836979 0.914720107346377 -17.3951081097037 15.80538030976 2.72105705690605 0.193430378014195 1.00891616544401
83.2 -17.7000458112578 16.4633104866106 -17.5715389917816 15.7337778336204 2.55479999999999 0.1 1 -17.5064890420688 15.9063465970339 2.48836678284747 0.0897381625849039 0.812426089562529 -17.492892494607 15.958725312751 2.41859946520778 0.051867765635086 0.624984639920002
83.3 -17.6312703316065 16.0193459302587 -17.6269082969034 15.6505057491603 2.56479999999999 0.1 1 -17.5671485729275 15.875190634738 2.46137370460253 0.0765822000685813 0.788563613442455 -17.5576047766498 15.9425766540793 2.35822503335782 0.0217480798413974 0.601203733892134
83.4 -17.688981951136 15.8097834081541 -17.681442126617 15.5666841444467 2.57479999999999 0.1 1 -17.6342548267931 15.8087108273972 2.45632326753786 0.0714618523891983 0.80974454822961 -17.6293545387951 15.8678095568749 2.35362897156174 0.0165758866017297 0.691724159463433
83.5 -17.8998333204428 15.6762334901689 -17.7351350275849 15.4823214015702 2.58479999999999 0.1 1 -17.7401793103104 15.7185852581566 2.43528046172714 0.0582951711967174 0.889161532324639 -17.7492997799924 15.763643782019 2.32176701151865 -0.00319335671807697 0.877270491879429
83.6 -17.5869453265943 15.7739024330473 -17.7879816305617 15.3974259567347 2.59479999999999 0.1 1 -17.7448367632498 15.6896796011537 2.45799789026384 0.0679248172913315 0.797888951284387 -17.7422671752316 15.7374456779447 2.37496174589414 0.0251956609346488 0.721608835533775
83.7 -17.9643644974549 15.6622813396797 -17.8399766509313 15.3120062994141 2.60479999999999 0.1 1 -17.8346546779491 15.6282369821321 2.42869692861092 0.0527995319596331 0.83734563094822 -17.845099823401 15.6683387637465 2.32943468155942 0.000616033342390274 0.825413816262644
83.8 -18.6579418038288 15.7383498836343 -17.8911148892348 15.2260709715028 2.61479999999999 0.1 1 -18.0323585327151 15.5710261868919 2.3031314928093 -0.00358203303714075 0.980015284371765 -18.1293743788477 15.6037181764316 2.05663234477357 -0.137910168216999 1.17890292792438
83.9 -18.2474078746605 14.6413827855775 -17.941391231691 15.1396285664622 2.62479999999999 0.1 1 -18.1761510740739 15.3304318707599 2.37391242959827 0.0202397395868547 1.23130179184001 -18.2660849979006 15.2859587355285 2.33610442058945 0.0101412996820718 1.55104560660656
84 -17.7295298172213 15.1068441463653 -17.9908006507077 15.0526877284605 2.63479999999999 0.1 1 -18.170748249881 15.230302263061 2.46314907332807 0.0570010892052548 1.14274676035228 -18.1544859249058 15.1700564949896 2.6022462090628 0.141247127335108 1.19709652252779
84.1 -18.0201997571247 14.6658741010805 -18.0393382053841 14.9652571515092 2.64479999999999 0.1 1 -18.2084396407765 15.0430199332633 2.5721643230026 0.0974578970533285 1.20645930941739 -18.1545349092652 14.9401450836277 2.83775764658865 0.25026189278713 1.30042111014466
84.2 -18.4129975220661 14.6114280916253 -18.0869990420051 14.8773455785931 2.65479999999999 0.1 1 -18.3111391717811 14.8585147026515 2.61139013425707 0.10600474966613 1.33180753765763 -18.2650721744294 14.7468996445626 2.8502101003081 0.234309089940999 1.50278305307956
84.3 -18.2267178506299 14.8816801620215 -18.1337783945269 14.7889618007962 2.66479999999999 0.1 1 -18.3405840559917 14.77870253086 2.63405728513728 0.111228532567572 1.25766430213592 -18.2833288110732 14.6989307313229 2.83319611764149 0.215503579475591 1.29894542772478
84.4 -17.9452470505887 15.1409474497749 -18.1796715850531 14.7001146564227 2.67479999999999 0.1 1 -18.2937929070722 14.773076674862 2.67272383764937 0.126867890833851 1.04383717915464 -18.2044988818056 14.7696662031893 2.86728513904123 0.240553055248383 0.824065341838558
84.5 -18.2118918304435 15.0320335802404 -18.224674024303 14.610813030113 2.68479999999998 0.1 1 -18.3081470594947 14.765301370911 2.66005705826558 0.120012060182743 0.917775545070948 -18.2207426715312 14.8106870805872 2.80721578057997 0.210480262827353 0.58412741791927
84.6 -17.9371792694123 14.1321046215929 -18.26878121207 14.5210658519552 2.69479999999998 0.1 1 -18.2588291541505 14.586702934382 2.81358566870402 0.177069831437465 0.956511603499187 -18.1709878121351 14.5402411067818 3.0703427566555 0.324875764503927 0.953774334901319
84.7 -18.4655905072238 14.1014391693419 -18.3119887376723 14.4308820965925 2.70479999999998 0.1 1 -18.331601889668 14.4103828368771 2.84327374507274 0.177389962944148 1.09042637291525 -18.2561201139571 14.3257387286861 3.05933679656005 0.285510633103534 1.23448171728616
84.8 -18.3400211321456 13.9038028612564 -18.3542922803932 14.3402707823251 2.71479999999998 0.1 1 -18.3605411879032 14.2133391616949 2.91776914601302 0.195523480030579 1.20137812584092 -18.2863306647128 14.0975661817559 3.12027440179608 0.284969151412975 1.45901970407185
84.9 -18.0699574195047 14.4102249598021 -18.3956876099138 14.249240970209 2.72479999999998 0.1 1 -18.3160131204781 14.1589824973869 2.97853328104365 0.216842579803106 1.07940056274102 -18.2293679928849 14.1096289982141 3.18776500125783 0.320675049193332 1.11567064268974
85 -18.4204988416183 13.6788568861763 -18.4361705867355 14.1578017631496 2.73479999999998 0.1 1 -18.3489451287095 13.9686131839628 3.02650315909741 0.220967888181231 1.19407035915964 -18.2775732233603 13.8904337178859 3.17707578011888 0.280866193614092 1.34690676806003
85.1 -18.8047144346164 14.5577597592225 -18.4757371625945 14.0659623049914 2.74479999999998 0.1 1 -18.454947762448 13.9826772948111 2.89829170923273 0.163550666079423 1.06491994417347 -18.4544633582916 14.0607537095629 2.84632912117626 0.135171755552046 0.698910407100715
85.2 -18.4980600715884 13.9727332911381 -18.514383380866 13.9737317796036 2.75479999999998 0.1 1 -18.4835620963645 13.8994634376113 2.9042470394696 0.16017495891909 1.04044545976696 -18.4812593948945 13.9868906272904 2.84811752028488 0.130392135501371 0.714678057067306
85.3 -18.7068930799135 13.7629381215562 -18.5521053769606 13.881119409962 2.76479999999998 0.1 1 -18.5562636410276 13.7866678100007 2.87347291359446 0.138183841246054 1.07693436663783 -18.5571638280393 13.8658741530884 2.79263389020681 0.0916579501002687 0.839857322549925
85.4 -18.1834586689994 14.2419957644799 -18.5888993787099 13.7881344572262 2.77479999999998 0.1 1 -18.506626833595 13.8078221448261 2.92627630603622 0.165037664924108 0.882496823578004 -18.4742670354697 13.944698276448 2.90096663867447 0.156669096063 0.47106887638128
85.5 -18.4437539487544 14.1134756990725 -18.6247617067446 13.6947862198142 2.78479999999998 0.1 1 -18.5098783275734 13.8187195647611 2.92246755107119 0.164711735233243 0.752820431778681 -18.4706374927628 13.9734987736605 2.8950590818589 0.156044614566406 0.312386545654404
85.6 -18.0513002640708 13.8726175408887 -18.6596887748616 13.6010840324718 2.79479999999998 0.1 1 -18.4271299063823 13.7811893975856 3.03139079768388 0.209933779800007 0.663417965053835 -18.3899287810089 13.923131532849 3.04887392155726 0.230163908405164 0.320988392654023
85.7 -19.0783977160405 13.3549153109366 -18.6936770903833 13.5070372653397 2.80479999999998 0.1 1 -18.5169304912081 13.6571339263878 2.97303240507007 0.1735093947943 0.770231034854768 -18.5394179727103 13.702277969668 2.91458795216178 0.142130098651112 0.744834296556335
85.8 -18.5475112518235 13.4190425264499 -18.7267232545065 13.4126553230163 2.81479999999998 0.1 1 -18.5305084430134 13.540001180243 2.99976344561738 0.176104548171011 0.823409037627783 -18.5597377681641 13.5557098008009 2.95707298232927 0.151903641962585 0.899210967308401
85.9 -18.9530548988299 13.3779732379838 -18.7588239626422 13.3179476436171 2.82479999999998 0.1 1 -18.6070836812947 13.4496146537216 2.94266709984411 0.144261810489366 0.85576834403312 -18.6594643848448 13.4382998122653 2.83972037673611 0.0860105410900168 0.980242481705803
86 -19.3724784137369 13.1732576008398 -18.7899760047465 13.2229236978311 2.83479999999998 0.1 1 -18.7454357614813 13.3310525433407 2.82637073750876 0.0860882539464959 0.937831335058263 -18.8538549097599 13.2880630283038 2.58891159789044 -0.0421080526834561 1.15957982162284
86.1 -18.662137612241 13.161227095287 -18.820176265641 13.1275929879738 2.84479999999998 0.1 1 -18.7581453443094 13.2163469009905 2.86234055802332 0.0963833273502216 0.96598986709345 -18.8474517030718 13.1804107527033 2.7026450433697 0.0136686350054327 1.12923786905177
86.2 -19.1029027770926 12.7899703619548 -18.8494217253248 13.0319650470366 2.85479999999998 0.1 1 -18.8392009499678 13.0356030909211 2.84118403085735 0.0782118466277383 1.1003818049064 -18.9593148888201 12.9782414210092 2.66515292212792 -0.00791766597759662 1.37110201694331
86.3 -18.2150707515189 13.2864403669917 -18.8777094592764 12.936049437734 2.86479999999998 0.1 1 -18.7797000669024 12.9928977752211 2.93094691697121 0.115709938566219 0.986631905730571 -18.764636105431 13.0067985188822 2.95880506662408 0.134739565033951 0.872299393020289
86.4 -18.6110578538121 12.8855555979764 -18.9050366387459 12.839855751547 2.87479999999998 0.1 1 -18.7682879739342 12.8843647030548 2.98295485692621 0.13218390696118 0.994361927943644 -18.7310237599751 12.9091445436582 3.05282393033523 0.174298652975738 0.864951031087503
86.5 -18.8908400474131 12.699722121771 -18.9314005310382 12.7433936077641 2.88479999999998 0.1 1 -18.8015129891733 12.7659968973607 2.98392854907457 0.126168015391717 1.02648686421409 -18.7819222415844 12.7804624683675 3.02404307346247 0.150677992054538 0.97012545872938
86.6 -18.824651767498 12.8163569466201 -18.9567984997859 12.6466726525192 2.89479999999998 0.1 1 -18.8200589378142 12.7097936930904 2.97790393638542 0.120228907965291 0.961893739480776 -18.8010831174051 12.7312001446744 3.00484384101367 0.136273061860348 0.874954407907087
86.7 -19.5299935753708 12.8936730524915 -18.9812280052134 12.5497025578272 2.90479999999998 0.1 1 -18.9412933246993 12.7041673254903 2.84143684120712 0.0623582829335767 0.843087371270893 -19.0014975272353 12.7417832741176 2.68244236333433 -0.0278324562569033 0.723085983253356
86.8 -19.2418992088402 12.2966331715467 -19.0046866043905 12.4524930206169 2.91479999999998 0.1 1 -19.0222718826393 12.5382072415784 2.81701081269215 0.0470409222807176 0.976350066797575 -19.0942077806055 12.5447610176987 2.65055776104535 -0.0484447625263617 1.02020635159188
86.9 -18.8552772497811 12.1298835218162 -19.0271719514768 12.3550537617609 2.92479999999998 0.1 1 -19.0319119306544 12.3638418185846 2.87631038847592 0.0673794874612794 1.09351817180617 -19.072068383834 12.3483522925296 2.81506470403658 0.0359287399350623 1.17894725843945
87 -19.2795790634002 12.840229694461 -19.0486817979564 12.2573945251039 2.93479999999998 0.1 1 -19.0845772646769 12.3787890056342 2.81187602189572 0.0408199615920568 0.919394979573299 -19.1479102144618 12.4417395626509 2.64255961958154 -0.0509175760339442 0.79947703783799
87.1 -18.7174469634324 12.4534624186825 -19.0692139928625 12.1595250764882 2.94479999999998 0.1 1 -19.0379699544081 12.3374038928823 2.87901011072534 0.0679537049078678 0.836664427103258 -19.052466803448 12.4086485419449 2.82134304037827 0.0427181068493963 0.625714898569287
87.2 -18.8833236948897 12.1927685888013 -19.0887664829927 12.0614552027771 2.95479999999998 0.1 1 -19.0276981274451 12.243139449879 2.92347159753439 0.083615756063027 0.849280914813288 -19.0276138472016 12.3009147692553 2.92288688600132 0.0933171769021162 0.689955891662701
87.3 -18.6176062460185 11.4509576613573 -19.1073373131144 11.9631947108763 2.96479999999998 0.1 1 -18.9811895912695 12.0198140916419 3.04959486189582 0.12916265776359 1.03895933772497 -18.9604899945474 11.973580861349 3.21149081725978 0.235103937761228 1.16801310785615
87.4 -18.9483217363557 11.3742693000834 -19.12492462616 11.864753426753 2.97479999999998 0.1 1 -18.9911554183476 11.7890294165895 3.10426383078211 0.142190874331982 1.22346721521401 -18.9567353456773 11.6885987541527 3.30972620143 0.264033035843045 1.52468085938476
87.5 -18.9501585879606 12.0725711915697 -19.1415266634128 11.7661411944537 2.98479999999998 0.1 1 -18.9782633944675 11.7476787571772 3.11704337922598 0.143354954982859 1.10399754475544 -18.9412565400368 11.7267746326492 3.27617076424379 0.240174759195273 1.11684642712247
87.6 -19.1742376524382 12.2402303888221 -19.1571417646829 11.6673678751194 2.99479999999998 0.1 1 -19.0098070423323 11.7513141664111 3.07428311834875 0.124274103686061 0.944818176318184 -19.0100728373549 11.8456041340998 3.12201305270121 0.169177596128244 0.604842005921627
87.7 -18.8930528766846 11.4171254733084 -19.1717683684733 11.5684433459996 3.00479999999998 0.1 1 -18.994058075217 11.6118981379205 3.11943484064679 0.1359171139977 1.00528497795847 -18.9754249511174 11.6501394808589 3.21374891322937 0.198576825936352 0.899193982522214
87.8 -19.2108676288162 11.081351966028 -19.1854050121358 11.469377499465 3.01479999999998 0.1 1 -19.0486562052983 11.4187986244563 3.09469842877762 0.11534517016528 1.13984805270713 -19.0257182223166 11.3989877416528 3.16120063675933 0.148360314660776 1.23002141102677
87.9 -19.6514229110291 11.471194567351 -19.1980503320172 11.3701802420176 3.02479999999998 0.1 1 -19.1832677458374 11.3294089732735 2.96436283461605 0.057169061762154 1.12455962968579 -19.2039668013025 11.3682372229416 2.87636551442072 0.00361709135860197 1.0024065149685
88 -19.3753406315117 11.6164997669351 -19.2097030635963 11.2708614933004 3.03479999999998 0.1 1 -19.2405420878181 11.3095923724625 2.91579924851281 0.0387960389905286 1.01045557658567 -19.2733089675493 11.3957604529636 2.78403734707887 -0.0357736967383694 0.744685184398646
88.1 -19.0032876104417 10.6297277883946 -19.2203620416095 11.1714311851056 3.04479999999998 0.1 1 -19.2237182252929 11.0952086397349 2.98158647724709 0.0593871762331851 1.15319310607181 -19.225852642008 11.0844070863668 2.96683799960338 0.0493502525628324 1.22555571471195
88.2 -18.8616585521971 10.6162567259694 -19.230026200168 11.0718992603811 3.05479999999998 0.1 1 -19.1697227075872 10.9118550812988 3.07824638861215 0.093862344820134 1.22342661986015 -19.1388389964808 10.8404708342523 3.18538555066439 0.153161664061345 1.45573979371933
88.3 -19.1656665768772 11.3401662381695 -19.2386945728638 10.9722756722365 3.06479999999998 0.1 1 -19.1600000065328 10.9053557078004 3.09297026275698 0.10034925064089 1.06793204329929 -19.1455483299254 10.9225025930505 3.13070173278019 0.123347701420875 0.972794382873142
88.4 -19.5256751590855 10.8271187846147 -19.2463662928671 10.8725703829476 3.07479999999998 0.1 1 -19.2414083901379 10.795239639525 3.02042196643514 0.0654060835870963 1.09257605380182 -19.2591625412154 10.833226085755 2.96371013770741 0.0337791950217093 0.952374994546411
88.5 -19.2841040053155 10.342205421201 -19.2530405930121 10.7727933629601 3.08479999999998 0.1 1 -19.2662470682794 10.60741481887 3.02391093995884 0.0603313525532434 1.19879835656374 -19.2777543827824 10.5991111902841 2.99815096052349 0.044812953741478 1.24847482029776
88.6 -19.2641347372122 10.347553246276 -19.2587168058745 10.672954589893 3.09479999999998 0.1 1 -19.2783301848722 10.4544745798845 3.03697680113438 0.0612940595631179 1.24205923917443 -19.2857854110674 10.4297582583639 3.03060438258851 0.0570483425181955 1.34351863693534
88.7 -19.0378221911548 10.3992772507935 -19.2633943638376 10.5730640475404 3.10479999999998 0.1 1 -19.228618168889 10.351320501103 3.11127767127365 0.0898976901545394 1.19641389790791 -19.2192898292434 10.328381164006 3.15597139471404 0.116902209273827 1.26715264056194
88.8 -19.3434479564399 10.4436149321481 -19.2670727991496 10.4731317248732 3.11479999999998 0.1 1 -19.2583866579248 10.2841523276315 3.08885338160307 0.078373525229882 1.13556008741689 -19.2592330531344 10.2901482415653 3.0891876115891 0.0789800118981011 1.08080511077721
88.9 -19.2909141468748 10.3000722179825 -19.2697517439699 10.3731676150405 3.12479999999998 0.1 1 -19.2700663732355 10.2046693120042 3.08887703868681 0.0761501302294249 1.09261631849179 -19.2737321596326 10.2246286252038 3.07640371907923 0.0696927537575385 0.991360263899581
89 -19.7575156505075 10.0386069283875 -19.2714309304064 10.2731817143699 3.13479999999998 0.1 1 -19.3885804175174 10.0789931551162 2.9734140968867 0.0237832475867849 1.14548859344143 -19.4191009804981 10.1045502159641 2.87624019298658 -0.0350302127573769 1.03536654764271
89.1 -19.3423242835343 10.1797871109213 -19.2721101905419 10.1731840213682 3.14479999999998 0.09 1 -19.3937794569004 10.0243083447683 2.98675840411312 0.0304326065523452 1.06264634288665 -19.4161761406977 10.0648159962289 2.90438157469124 -0.0180542307002441 0.904966527177455
89.2 -18.737211223889 9.8082110271388 -19.2717894564508 10.0731845357213 3.15379999999998 0.08 1 -19.2873458053641 9.90583506691827 3.12755825797073 0.0873006993894244 1.03997913784775 -19.2439697344423 9.91378631646049 3.21682773212299 0.139175513459221 0.990219512697577
89.3 -19.1367059514511 10.5128406166242 -19.2705687521284 9.97319198659408 3.16179999999998 0.07 1 -19.2497025534865 9.97601219232227 3.16467342137169 0.105123827013074 0.787276985528734 -19.2087838391966 10.0594246955103 3.22178466926278 0.140109500391896 0.47209956704892
89.4 -18.7728329315568 9.9132178999069 -19.2685481550079 9.87321240274179 3.16879999999998 0.06 1 -19.1502120904111 9.91600412690809 3.28087063517138 0.150822209736132 0.736406257639661 -19.1006710691998 9.9654726077611 3.39830425915763 0.223453664005072 0.586466847165944
89.5 -18.9265879458458 10.3464561370114 -19.2658277560204 9.77324941244364 3.17479999999997 0.05 1 -19.0902622525865 9.97782892094495 3.34045176425168 0.176818734449381 0.537135525025259 -19.0559451994225 10.0567061124976 3.44839839121669 0.249639390547881 0.282658527470314
89.6 -18.4028087580875 9.46206113753301 -19.2625076316569 9.6733045437699 3.17979999999997 0.04 1 -18.954109150722 9.84908471889704 3.49683947248184 0.234529464496128 0.62947710153993 -18.8982313428668 9.78818485996849 3.68317041179164 0.343579917109315 0.881819161777335
89.7 -19.0926452468664 9.42259401184088 -19.2586878265336 9.57337752495707 3.18379999999997 0.03 1 -18.9504174006404 9.70793577764828 3.48868465160576 0.220063083382482 0.745439894837303 -18.8942520838752 9.63317838905595 3.63255588778582 0.29769745765119 1.00550184877054
89.8 -19.0638776103831 8.8630357672313 -19.2544683449593 9.47346658473907 3.18679999999997 0.02 1 -18.9258710790513 9.47275178160729 3.49217363202357 0.203486205112154 0.976341712007502 -18.8654758404065 9.3349164344842 3.56507764543759 0.228955818899391 1.40457017201765
89.9 -19.9190579941907 9.23148766349389 -19.2499491500017 9.3735687525457 3.18879999999997 0.01 1 -19.0236449196348 9.33622969538642 3.34542594159338 0.131589461722637 1.01881260156768 -19.1321786942265 9.2941372488348 3.1133538607856 0.0239464029441072 0.909306731597362
90 -19.5623321774722 9.00103631735804 -19.2452301685512 9.27368015853182 3.18979999999997 0 1 -19.0835494622085 9.17673166985305 3.25083424767858 0.0831496369401507 1.09119037286482 -19.2468006347108 9.15973089992067 2.91943469387335 -0.0693481893209166 0.92789005693518
90.1 -19.2869828297175 9.26201049174092 -19.2404113008829 9.17379633344289 3.18979999999997 0 1 -19.1123044197977 9.11820715152622 3.21872326983494 0.0698911978461584 1.018027770755 -19.2761939134663 9.13456042896122 2.9076626780156 -0.0685784456986349 0.785155913379554
90.2 -19.3494241558582 9.26089704602231 -19.2355924332146 9.07391250835397 3.18979999999997 0 1 -19.1551431420461 9.0824196153808 3.17546287105761 0.0537294148034205 0.923820722613824 -19.3095076518971 9.12780213956671 2.87769755119275 -0.0786352187627946 0.633607327632713
90.3 -19.1916973869966 8.84890112131901 -19.2307735655462 8.97402868326504 3.18979999999997 0 1 -19.156261333941 8.95465658799398 3.17079504417009 0.0479375564635349 0.973552339351437 -19.2949976570238 8.99150146807625 2.93265018444721 -0.0501981027369135 0.792550849471846
90.4 -19.0999818829267 8.88840750559953 -19.2259546978779 8.87414485817611 3.18979999999997 0 1 -19.1434464730146 8.8654461924952 3.18784706091866 0.0532529110876968 0.9620089782337 -19.2596512391418 8.90461516775431 3.0175512214228 -0.00746568602310051 0.805484729375638
90.5 -19.2864102190623 8.71477992701214 -19.2211358302096 8.77426103308719 3.18979999999997 0 1 -19.1686505310842 8.75471204803486 3.15791647863327 0.0387245079027081 0.983219320016465 -19.2752790606783 8.78638919118383 3.01604390464182 -0.00741147338820982 0.887850652316424
90.6 -19.2832942398839 8.71312015516969 -19.2163169625413 8.67437720799826 3.18979999999997 0 1 -19.1927415323386 8.67258778430441 3.13414909674813 0.0283890825999678 0.961111664684946 -19.2854483036255 8.70349588356223 3.01572524555156 -0.00731465366927625 0.876752509470574
90.7 -19.1769432761909 8.55461352764865 -19.2114980948729 8.57449338290934 3.18979999999997 0 1 -19.1896216740451 8.57012005805277 3.14078541635534 0.0297431111064455 0.970039692164304 -19.266479941571 8.59349016415447 3.07180255141859 0.0205241707252916 0.923650216058915
90.8 -19.2524210186708 8.54390479450305 -19.2066792272046 8.47460955782041 3.18979999999997 0 1 -19.2044249771637 8.49390986603323 3.12817239453915 0.0241165456391979 0.940598027875389 -19.2673768433685 8.51615410763357 3.07962982093519 0.0233111148215129 0.89231210636913
90.9 -19.0700209088296 8.3475760346711 -19.2018603595363 8.37472573273149 3.18979999999997 0 1 -19.1738306508647 8.38523280018852 3.16545243007763 0.0378410115904874 0.960314652976372 -19.2200656086836 8.39537231840142 3.1770980588803 0.0700955245540397 0.959567230397086
91 -19.2921365124127 8.31077018540906 -19.1970414918679 8.27484190764256 3.18979999999997 0 1 -19.1999258852098 8.2946686551493 3.13746855714512 0.0251502022531612 0.953605106890785 -19.2367287837841 8.30525235178794 3.14947480810244 0.0532669155978617 0.945324435039466
91.1 -19.234057789701 8.22738633848544 -19.1922226241996 8.17495808255364 3.18979999999997 0 1 -19.2084132809812 8.20778800236884 3.1308049948165 0.0216058819672352 0.941031385790403 -19.2355651200789 8.21660173631842 3.15447211094468 0.0533201860440261 0.932954974441849
91.2 -19.158946717587 8.03950944113781 -19.1874037565313 8.07507425746471 3.18979999999997 0 1 -19.1972586683599 8.09066019085283 3.14674440454418 0.0269539707572564 0.976466518109741 -19.2135432102422 8.09142532340634 3.19670102246048 0.0713034969893382 1.00335296815816
91.3 -19.331350494686 7.88690204880094 -19.1825848888629 7.97519043237579 3.18979999999997 0 1 -19.2297128043284 7.95768956222936 3.1112007773966 0.0103899409554354 1.03578994115665 -19.2406088520894 7.95781902771859 3.15271545195756 0.0451510610753604 1.06780220899583
91.4 -19.0694715264769 7.79830359729119 -19.1777660211946 7.87530660728686 3.18979999999997 0 1 -19.1927656503241 7.8372756012956 3.15981922535435 0.0302334650286218 1.06000746984843 -19.1914115006419 7.82746140457462 3.23658919624492 0.0842551981970351 1.12612779701788
91.5 -19.1843245770762 7.83972459598583 -19.1729471535263 7.77542278219794 3.18979999999997 0 1 -19.1890580403311 7.76675895282828 3.16499320933722 0.0316471555558099 1.00014725185626 -19.1833088052703 7.75960676946815 3.24128267455205 0.0829071938842029 1.0319046327711
91.6 -19.2474221182908 7.51060795088436 -19.168128285858 7.67553895710901 3.18979999999997 0 1 -19.2020168538645 7.61554100698996 3.14940140778683 0.0226787735736229 1.08921225836403 -19.192359261979 7.6073647973962 3.21845221312883 0.0657625662367513 1.13116881260962
91.7 -19.1533079641055 7.49059862343139 -19.1633094181896 7.57565513202008 3.18979999999997 0 1 -19.1882807037358 7.50150020085899 3.16789770937867 0.029568527018168 1.09724568076489 -19.1747378790895 7.49222398121381 3.23995504656102 0.0728070139310615 1.1387789827638
91.8 -19.3430964686039 7.41397124688294 -19.1584905505213 7.47577130693116 3.18979999999997 0 1 -19.2281088981733 7.39804186103095 3.11716252199539 0.00598501320200923 1.08874811835269 -19.2172863316033 7.39690855296051 3.16469204501159 0.0309828434226279 1.08367575541257
91.9 -19.0818046179687 7.34135429969531 -19.153671682853 7.37588748184223 3.18979999999997 0 1 -19.1910602181142 7.30805631373889 3.16878433570078 0.0288030918501877 1.05149165426842 -19.1762229420544 7.30339934936592 3.22884388838576 0.0621915872651971 1.06286412757026
92 -19.1302280056763 7.27415112442984 -19.1488528151846 7.27600365675331 3.18979999999997 0 1 -19.1723465140725 7.22842155161476 3.19263898595403 0.0384741848844483 1.00360472093709 -19.1572260099939 7.22355295530005 3.25169481731928 0.0709988631981529 1.01076454224474
92.1 -18.9985572407422 7.22234806578939 -19.1440339475163 7.17611983166438 3.18979999999997 0 1 -19.1209929696325 7.16244318683411 3.25798388434085 0.0666156142429029 0.937555200276353 -19.1050021337103 7.15353470316955 3.32458508284633 0.105132447670241 0.960482207648205
92.2 -19.0835864261364 7.0056718840617 -19.139215079848 7.07623600657546 3.18979999999997 0 1 -19.1022352356576 7.04655360907872 3.27368861436408 0.0703767082322522 0.981052110015144 -19.085479519192 7.04003716851033 3.33615154002894 0.105323536294131 1.00152818120332
92.3 -19.1506974035138 7.04719944733181 -19.1343962121796 6.97635218148653 3.18979999999997 0 1 -19.1067128406669 6.98455001633137 3.25955422935976 0.0617668428384503 0.911629307019359 -19.0920822221414 6.98246474111405 3.31126977109108 0.0888162991194095 0.903329153486647
92.4 -19.1519460994103 6.8599116332903 -19.1295773445113 6.87646835639761 3.18979999999997 0 1 -19.1111968458706 6.88153438073066 3.24311905810896 0.0513639453282991 0.934921807797952 -19.0968070667182 6.88487435906536 3.28692462801258 0.0721978713034441 0.911104115217378
92.5 -19.1249521488326 6.71500996836479 -19.124758476843 6.77658453130868 3.18979999999997 0 1 -19.1076360336402 6.76120384935091 3.23687488547759 0.0455396042492897 0.989160831959002 -19.0931197195322 6.768478174595 3.2746777352693 0.0618251795540542 0.961338802056453
92.6 -19.2187087614481 6.7239839209022 -19.1199396091746 6.67670070621976 3.18979999999997 0 1 -19.1330861414353 6.68542407609695 3.19422155557314 0.0244810515188445 0.939361194055766 -19.1191207060136 6.69706736227572 3.22298060215679 0.0337520047683149 0.892476214599786
92.7 -19.0965991846721 6.43061839479704 -19.1151207415063 6.57681688113083 3.18979999999997 0 1 -19.1195603941633 6.53235446409288 3.20285747705375 0.0260064123208938 1.06308249275729 -19.104424988585 6.54505885557055 3.22928236973234 0.0337382900109001 1.02829539495648
92.8 -19.0965732156564 6.4991889803371 -19.110301873838 6.47693305604191 3.18979999999997 0 1 -19.1083923778892 6.45349714943132 3.21526507432201 0.0310661986874867 1.00600074429921 -19.0967199387824 6.46257218546195 3.23312908041017 0.0343492570413435 0.985736674535113
92.9 -19.2355583346419 6.47018513323738 -19.1054830061697 6.37704923095298 3.18979999999997 0 1 -19.1403752045106 6.39522772582427 3.16430865737976 0.00672699336704867 0.91425911931785 -19.1301653541788 6.40712138130284 3.17355912153832 0.00393895026946121 0.878740495997685
93 -19.0471785707577 6.28269743072604 -19.1006641385013 6.27716540586406 3.18979999999997 0 1 -19.1122868258187 6.29734363713697 3.20339511695978 0.0246621775170386 0.928564423921587 -19.1052507738103 6.30362625945528 3.20786842937037 0.0205700792235706 0.919529578094305
93.1 -19.0330516799793 6.0276424333225 -19.095845270833 6.17728158077513 3.18979999999997 0 0.9 -19.0864124655458 6.14040191006353 3.23022361372212 0.0351593625436057 1.06849544069698 -19.079070349585 6.14460947535803 3.23648637254802 0.0332100187770686 1.06875460807109
93.2 -19.1859770614955 6.01999079004848 -19.0915082899315 6.0873861381951 3.18979999999997 0 0.8 -19.1089325531919 6.02621393692029 3.18381765716893 0.0112426598927471 1.08480174513824 -19.1010207256588 6.03570738836142 3.18848174639204 0.00786077918154447 1.06240173837108
93.3 -18.9686181593757 5.85992236150124 -19.0876531957968 6.00747907812396 3.18979999999997 0 0.7 -19.0645160812504 5.89756215578002 3.24464096298868 0.0392487738694079 1.12915216661763 -19.0592812467755 5.90095652028901 3.24592492825967 0.0355070328043365 1.13510571771663
93.4 -18.9913416629867 5.89869372329713 -19.084279988429 5.93756040056171 3.18979999999997 0 0.6 -19.0336537873449 5.82992315024269 3.28485660057788 0.0573074207373252 1.02940804899617 -19.0327835429484 5.82543162039347 3.27601550437078 0.0484549459701006 1.06134162809456
93.5 -18.9596139523973 5.90136310045966 -19.081388667828 5.87763010550835 3.18979999999997 0 0.5 -19.0004802956781 5.79386382211623 3.32994814197622 0.0779081378249918 0.881946808422527 -19.0042943345074 5.78238863408228 3.30930932140899 0.0627383630495722 0.935850925638038
93.6 -19.0944897435538 5.89088750963049 -19.0789792339938 5.82768819296389 3.18979999999997 0 0.4 -19.0167748165041 5.77590221472857 3.29837863250111 0.0615299518924189 0.722703475746079 -19.022125895486 5.76507443951437 3.27234402024914 0.0427070834126986 0.762925617646535
93.7 -19.2065747651053 5.87947969522682 -19.0770516869265 5.78773466292832 3.18979999999997 0 0.3 -19.0607289344589 5.76919544355896 3.22838129704299 0.0273974309473322 0.569078469329608 -19.0675984215515 5.76459114847602 3.19961847742865 0.00637975070482328 0.579265022811619
93.8 -19.083711975353 5.83540667082956 -19.075606026626 5.75776951540164 3.18979999999997 0 0.2 -19.0645875266434 5.76269222100351 3.22538562080892 0.0266762577487501 0.452825030297013 -19.0710365281248 5.75299280474932 3.19497707060424 0.00439434695393601 0.479075231919717
93.9 -19.0510879047383 5.76425380855517 -19.0746422530923 5.73779275038386 3.18979999999997 0 0.1 -19.0591685091963 5.73760157311107 3.23277329610004 0.0302463015246901 0.405700023073942 -19.0653618129628 5.72524382485504 3.20236388393142 0.00811473381188136 0.437977929658568
94 -19.0346131882502 5.60686209871715 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0495286898652 5.66126695370216 3.23790995797008 0.0313541638081397 0.491103213334741 -19.0558932561955 5.65385927746956 3.2107603153495 0.0119217206253699 0.499107345819502
94.1 -19.0649746512528 5.62488085925574 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.049671555652 5.6168892275934 3.23182082239771 0.0276896437485145 0.480820348293296 -19.055224550027 5.61202520067519 3.20757068002296 0.0100971285459425 0.481166680887551
94.2 -19.0414827952745 5.83091348378418 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0486673019824 5.66192392367183 3.24336193653589 0.0344203753803359 0.253475460243914 -19.0533715456782 5.65781887458711 3.21511028608286 0.0140508646866751 0.282548243993771
94.3 -19.0169548706274 5.7162067681132 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0412801651344 5.66837929754552 3.258186115271 0.0417899503203691 0.175541633082734 -19.0462361867522 5.65841729294832 3.22712116781492 0.0199013592900872 0.22401381762349
94.4 -19.1531146013214 5.59793188717635 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0591476477602 5.63090802137639 3.2193498213697 0.0221470935726011 0.227392855407399 -19.0619694640414 5.62888114541055 3.19631767544364 0.00461680985438513 0.230988641582154
94.5 -19.0561039906528 5.89581675163815 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0657171501837 5.70734359386369 3.21941169990783 0.0233452436722395 -0.009495622661671 -19.0639820442767 5.70801554583529 3.20164241290093 0.00776639897704778 0.0140657389032275
94.6 -19.052214195518 5.73079245092515 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.064003502076 5.71647143234271 3.22363617205231 0.0255033662175193 -0.0292466201549425 -19.0625870801475 5.71442553808876 3.20474423921926 0.00930841174161957 -0.00178814634591464
94.7 -19.0069674493209 5.70827833042186 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0548617287902 5.71480702771591 3.23891279659403 0.0328998732010319 -0.0200680900180762 -19.0554340667473 5.70871267489583 3.21600359771012 0.0147223331921317 0.0141157358727798
94.8 -19.0152507082718 5.7116645525088 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0488335735907 5.71460461282817 3.24847112635492 0.0375613830982329 -0.0155154245861099 -19.0506754478687 5.70606674830717 3.22341110208689 0.0182819997617127 0.0191369707746664
94.9 -18.9805695407358 5.70159005882935 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0384357597729 5.70986291903046 3.2633583486125 0.0447907191398098 -0.000891956392777227 -19.0427345950642 5.69815726334571 3.23505642737835 0.0238274608507126 0.0360504825659891
95 -19.1328863238536 5.92039468724172 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.05347651513 5.78518194187825 3.24950682577076 0.0391702524453667 -0.180214514835906 -19.0562950223329 5.78107074665173 3.22320740872949 0.0188504574504014 -0.153640456393131
95.1 -19.1455031962805 5.72414513928602 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0642052623197 5.77032018786166 3.24028055201827 0.0335757475686878 -0.102975428281556 -19.0645922713608 5.77797330280585 3.21194799408675 0.013208399203762 -0.119302234464824
95.2 -19.0401161415066 5.71296795806915 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0606105877163 5.75432148410931 3.24235162268107 0.0345004249399652 -0.0403007810860863 -19.0615711211431 5.76077961072064 3.21338562061851 0.0138701235904747 -0.0560484232558887
95.3 -19.0685927560997 5.72009780832521 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0607780564536 5.74188151073693 3.24256844342387 0.0341766912760843 -0.000964293221930555 -19.0615958043047 5.75065429402384 3.21256117154209 0.0133408055054593 -0.0228520515563216
95.4 -19.3057976563664 5.67685897190694 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0802354592811 5.71105975774583 3.23708018873446 0.0281317174923979 0.0748641860109159 -19.0806649349742 5.74640138451309 3.19688401225686 0.00415659881019284 -0.0194944654104611
95.5 -19.089076126162 5.65409522650267 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0784804067635 5.68187410187434 3.23729624043544 0.0277523645323932 0.128053896915815 -19.0796096598562 5.71591470862804 3.19624927807069 0.00355688679622445 0.0493535440004058
95.6 -19.018655735525 5.57321878505374 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0693674281102 5.62906582326775 3.24217577750193 0.0292155213542523 0.227181166131725 -19.07195655899 5.65763578871781 3.19998987266999 0.00523302199558926 0.165275306108937
95.7 -19.1124934451277 5.6673329429068 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0730527778385 5.63093324134679 3.23677232954859 0.0273667527921419 0.16555904767708 -19.0747879235162 5.65369282232084 3.19627688851257 0.00364221251907437 0.137052228467709
95.8 -18.9963975336369 5.79594106994936 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0701095490031 5.68494041482426 3.2549514756053 0.0335375168997286 -0.01629533978921 -19.0705054258512 5.68869885058464 3.20442516750034 0.00711850424645015 0.0358340916203898
95.9 -19.0408204757712 5.74489568149463 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0693157894235 5.71098275174926 3.26107537512094 0.0357329354854577 -0.0789996272095886 -19.0689798807811 5.70381582784156 3.20760205562961 0.00841300331272154 -0.00301593634188711
96 -19.1664940527144 5.75716225788047 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0805521100847 5.7362202149742 3.24781767840797 0.0316296727876118 -0.123665943181047 -19.077530201319 5.73065478177026 3.19777782284014 0.00469689432614921 -0.0630390476245569
96.1 -19.0204226686983 5.81755526616177 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0789658833559 5.77862612425277 3.25096708364597 0.0334910435402107 -0.201046019624114 -19.0749426577559 5.76071166270568 3.20251630415163 0.00670090057588375 -0.111760243041534
96.2 -19.0978254541234 5.85456075840791 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0849166843666 5.82418688341127 3.24916407734071 0.0333059755675692 -0.26787135719569 -19.0786739137925 5.802798618917 3.20180740527768 0.00634386427222441 -0.178421969457662
96.3 -18.9463039984655 5.82148538315374 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0733990212092 5.83922123650007 3.22942716026795 0.0308368087073392 -0.235676449052351 -19.0702127387399 5.81002815996428 3.2017302976004 0.00810064487827785 -0.15154861387878
96.4 -19.1496738564956 5.77045426555574 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0789226150042 5.82372065949807 3.24776984754687 0.0334801314312675 -0.130771801335481 -19.0757832917932 5.81231127157321 3.20420410739005 0.00757981943888098 -0.126681460096423
96.5 -19.1965871580769 5.78177052657626 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.089890204455 5.81547927814758 3.27844187254502 0.0379360245455527 -0.0740458341246943 -19.0844738419874 5.81957361911814 3.2118380478129 0.00758180134887079 -0.119070073226421
96.6 -19.0562674668142 5.6991279751894 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0830113286136 5.76651647119843 3.27575786970795 0.0372384172956577 0.0825387394447217 -19.0807404289774 5.78246603484778 3.20913775174904 0.00731962968601611 -0.0136425370982444
96.7 -19.1392760017586 5.67825032234172 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0843458201013 5.7217709786619 3.2913104359238 0.0392950985636751 0.182993544457006 -19.0831260983836 5.75150485395107 3.21471067586252 0.00761902767258684 0.0532787445217571
96.8 -19.2465771396775 5.5965039338007 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0923096972883 5.65911205215283 3.31049632104954 0.0423276657432414 0.303709714936394 -19.0916074477181 5.70726384070254 3.2268202164652 0.0081517222982579 0.130512944696164
96.9 -19.1938827106129 5.67004269811134 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.1006786306909 5.6530348678027 3.30517157561143 0.0420971066026114 0.230983457952307 -19.0973089296806 5.69463374274113 3.22965501256063 0.00789330566852114 0.125799397079214
97 -19.0384378920073 5.54285035007556 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0869718045223 5.58868252706088 3.3130784290696 0.0427012621475336 0.353057306410135 -19.0889881177013 5.62810788326914 3.23245508429166 0.00854951890227646 0.24334484020861
97.1 -19.0790164861752 5.57701339051544 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0820326483256 5.56484698530347 3.31674291082131 0.0431110024823604 0.32138557107996 -19.0855671106458 5.59375661230129 3.23369599618936 0.00873185770563911 0.26526707924049
97.2 -19.0705364134672 5.74372314939923 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0849499201052 5.6138101199745 3.33655973768891 0.0469650591294287 0.0858451096748072 -19.0865758462597 5.62803232640873 3.23404577605678 0.00893019952585982 0.136114977865358
97.3 -19.016164821611 5.71615668032628 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0789996948088 5.64978794554619 3.38015295045127 0.0549091631999796 -0.0369555199004283 -19.0822480229462 5.64391250457606 3.24687259450827 0.011430864681007 0.0760914809191228
97.4 -19.0454366759457 5.81594159559648 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0844941405102 5.72247666305849 3.40639377994168 0.0600608027784016 -0.228684850275983 -19.0832329048122 5.69593994961097 3.25472219834049 0.0130245493200933 -0.0497796621242974
97.5 -19.0314515515724 5.78694855425377 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0854439255418 5.7602968638359 3.42208111166235 0.0625320098160709 -0.267620364899809 -19.0819776260733 5.72613678134577 3.26419482571648 0.0148937456464534 -0.101410383639369
97.6 -19.1635155857944 5.74925015339848 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0983182865995 5.77679660439461 3.41813077429571 0.0628986142988066 -0.247484503394181 -19.0898610989435 5.74840999206905 3.25476578370184 0.0131224912822239 -0.131403960182541
97.7 -19.0766308399833 5.60252614073442 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0870455044249 5.72526130472682 3.42559727838108 0.0638299905805295 -0.0310186763796424 -19.0852879156737 5.70464154454124 3.25293146762376 0.0127214224318804 -0.00898218740212003
97.8 -18.9242942717738 5.625961650782 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0613645842719 5.67673465291921 3.41316231808372 0.0603084285232081 0.12751088355616 -19.0707620862332 5.66207370537443 3.26131716352255 0.0143988998672182 0.0913892303375593
97.9 -19.0848200792424 5.89428670818395 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0740801403596 5.7390763428929 3.40889117108456 0.0597657136941501 -0.0795130504441325 -19.0786888844621 5.73840633639418 3.26262169573358 0.0148143804382724 -0.0924646607817437
98 -19.0337166752112 5.69969793244306 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0678507747824 5.72786814807043 3.40677682628783 0.0590488557745802 -0.0259708085457913 -19.0747362347389 5.7263471828281 3.26429399880093 0.0151487376310756 -0.0448272887867668
98.1 -18.9785478728769 5.8789438740578 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0681565286769 5.77938390461484 3.39130645003453 0.0561437575668124 -0.145914199967286 -19.0730922448353 5.7724846148214 3.26825377978221 0.0161596567103463 -0.130038722711443
98.2 -19.1008182561641 5.87295550904754 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0817011657266 5.82719671466702 3.39026564884273 0.0564734052147927 -0.232940975346761 -19.0797594067235 5.81841086824612 3.26888889788947 0.0163155006921971 -0.202132339456028
98.3 -18.9833100356226 5.86753224767112 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.074472415172 5.85224251042044 3.34760091257902 0.050908123040465 -0.232323449258621 -19.0757184846965 5.83844131725697 3.25959092820975 0.0154192166135446 -0.197739522453727
98.4 -18.9603196299686 5.76141317028687 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0540395260962 5.82623170155403 3.30045203576641 0.0453671942773591 -0.102182474913679 -19.0650952564239 5.81273272983407 3.24144956748156 0.0134689686485286 -0.0952755426348923
98.5 -19.1953038349084 5.81750472937841 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.07045095749 5.8307199612361 3.36087124231641 0.051529902456069 -0.0906154494144036 -19.076511725173 5.8332719088022 3.26449134741081 0.0157975098413713 -0.124014104917316
98.6 -19.0144904612012 5.65017840079668 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0553052139552 5.76367026448994 3.3619076176405 0.0511896925637055 0.10629594969346 -19.0661013620574 5.77156937546285 3.25487266593242 0.014839739742876 0.0376498708593433
98.7 -19.024654821072 5.71580232289667 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0473558491703 5.73746946810363 3.35604527411966 0.0504170295544949 0.147920892069138 -19.0606002822692 5.74575885165899 3.24904663349856 0.0142484228821394 0.0867232277528831
98.8 -19.0221772240301 5.74219473961731 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0431206222193 5.73116646196063 3.3511847800382 0.049585175130911 0.127286486313007 -19.0568999489257 5.73523261521803 3.2441349664458 0.0137172367608399 0.0922585048406237
98.9 -18.9375843070891 5.57524178885201 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0200973744394 5.65892000005802 3.34373024701505 0.0474787273300051 0.28559405375345 -19.0422700379271 5.66205558229325 3.23896346283031 0.0129172738838483 0.233935244380299
99 -18.9953347192115 5.77495504387342 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.020336159901 5.68810582997533 3.35721488458713 0.0473482541395599 0.135776137206169 -19.0409814830196 5.68180102695483 3.2358650460455 0.0124558327551914 0.143087892023351
99.1 -19.0964905177033 5.61774564227928 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0224765760958 5.65258798663732 3.33457055951645 0.0470336850856014 0.192154170942584 -19.0423017894465 5.65569754464273 3.23303876655365 0.0123513425464934 0.166746203156676
99.2 -19.0079015225926 5.58413959271938 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0142484287955 5.61230096165293 3.33529117412755 0.0468859432204878 0.248010237122071 -19.0366714790912 5.61682608856259 3.23867343821556 0.0128040944335466 0.215488773710149
99.3 -18.9800572158285 5.78424272664024 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.015852185531 5.66071439394278 3.37166699108036 0.0500967267628958 0.0597314294233234 -19.0355687872572 5.65617762548141 3.24924467866277 0.0138029889590707 0.0868575847473653
99.4 -19.2171906544495 5.7393995925212 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.043431819916 5.695067819156 3.2894081183803 0.0434944974481893 -0.0513036615437712 -19.0525717518567 5.69646717488938 3.20642809731095 0.00930629436377818 -0.0245211360899655
99.5 -19.0092630644478 5.71620009688406 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.041681086772 5.7068284790558 3.30197354259713 0.0444944665642953 -0.0680857163878057 -19.0496987250482 5.70105853629152 3.21556911097316 0.0102478023592552 -0.0278068980549258
99.6 -19.1833448133409 5.82511036479213 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0626251503524 5.76098030443382 3.26686299223691 0.0424106788793045 -0.191950091471294 -19.0631192160983 5.75805507650976 3.1941578021618 0.00815797292809457 -0.14770195670904
99.7 -18.940329460688 5.69960463903549 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0526805585526 5.75276220973456 3.27817049126401 0.0422643419232775 -0.121460436554083 -19.0534751904859 5.7364531564966 3.20424863617315 0.00882217844750295 -0.0670168602467084
99.8 -19.0251938643402 5.78017470123705 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0530357036357 5.77391251627875 3.27678532132615 0.0417911380668824 -0.145982037343927 -19.052653209803 5.75368327273825 3.20674061365607 0.00900548116361386 -0.0888513136955244
99.9 -18.8646280810333 5.81526930174943 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0425145191727 5.81071046519869 3.25551382736951 0.0377315833527644 -0.208722899652262 -19.0413468740578 5.76502094075896 3.21069948149393 0.00878874391970112 -0.0894840472287063
100 -19.0958445913734 5.72990830954369 -19.0741603663255 5.72780436787496 3.18979999999997 0 0 -19.0428566270986 5.78596377675661 3.27181065092835 0.0394050775465469 -0.0845927762035194 -19.0447837880856 5.76304620697845 3.21139376792543 0.00903239374947133 -0.0676218811815354

